Asymptotic symmetries for fractional operators

In this paper, we study equations driven by a non-local integrodifferential operator $\mathcal{L}_K$ with homogeneous Dirichlet boundary conditions. More precisely, we study the problem \[ \begin{aligned} &- \mathcal{L}_K u + V(x)u = |u|^{p-2}u, &&\text{in } \Omega, \newline &u=0, &&\text{in } \mathbb{R}^N \setminus \Omega, \end{aligned} \] where $2 < p < 2^{*}_s = \frac{2N}{N-2s}$, $\Omega$ is an open bounded domain in $\mathbb{R}^{N}$ for $N\ge 2$ and $V$ is a $L^\infty$ potential such that $-\mathcal{L}_K + V$ is positive definite. As a particular case, we study the problem \[ \begin{aligned} &(- \Delta)^s u + V(x)u = |u|^{p-2}u, &&\text{in } \Omega, \newline &u=0, &&\text{in } \mathbb{R}^N \setminus \Omega, \end{aligned} \] where $(-\Delta)^s$ denotes the fractional Laplacian (with $0<s<1$). We give assumptions on $V$, $\Omega$ and $K$ such that ground state solutions (resp. least energy nodal solutions) respect the symmetries of some first (resp. second) eigenfunctions of $-\mathcal{L}_K + V$, at least for $p$ close to $2$. We study the uniqueness, up to a multiplicative factor, of those types of solutions. The results extend those obtained for the local case.

==> graphs/err_norm_0.4.dat <==
1.505150 -1.484645
1.806180 -1.641452
2.107210 -1.795458
2.408240 -1.947813
2.709270 -2.099274
3.010300 -2.250270


==> graphs/err_norm_0.75.dat <==
1.505150 -2.118223
1.806180 -2.271775
2.107210 -2.424028
2.408240 -2.575458
2.709270 -2.726442
3.010300 -2.877193


==> graphs/err_norm_L2_0.4.dat <==
1.505150 -1.842725
1.806180 -2.083892
2.107210 -2.332721
2.408240 -2.586381
2.709270 -2.843421
3.010300 -3.102978


==> graphs/err_norm_L2_0.75.dat <==
1.505150 -2.439099
1.806180 -2.689573
2.107210 -2.959768
2.408240 -3.240881
2.709270 -3.528621
3.010300 -3.820608


==> graphs/phi1_0.3.dat <==
-1 -0
-0.9959919839679359 0.1279949499634126
-0.9919839679358717 0.1436832711788591
-0.9879759519038076 0.1684432289140566
-0.9839679358717435 0.185634731608764
-0.9799599198396793 0.2010011135298201
-0.9759519038076152 0.214522039977891
-0.9719438877755511 0.2268207644064536
-0.9679358717434869 0.2381545512358448
-0.9639278557114228 0.2487253009152901
-0.9599198396793587 0.2586702922643269
-0.9559118236472945 0.2680919307094802
-0.9519038076152304 0.2770678370511014
-0.9478957915831663 0.2856585933158506
-0.9438877755511023 0.2939124354726432
-0.9398797595190381 0.301868466122494
-0.935871743486974 0.3095588653536407
-0.9318637274549099 0.3170104656155008
-0.9278557114228457 0.324245897035814
-0.9238476953907816 0.331284439329988
-0.9198396793587175 0.3381426640651607
-0.9158316633266533 0.3448349299830203
-0.9118236472945892 0.3513737670455023
-0.9078156312625251 0.3577701808513978
-0.9038076152304609 0.3640338943345413
-0.8997995991983968 0.3701735439718901
-0.8957915831663327 0.3761968380517123
-0.8917835671342685 0.3821106880229681
-0.8877755511022044 0.3879213159925373
-0.8837675350701403 0.3936343453765583
-0.8797595190380761 0.3992548761322562
-0.875751503006012 0.4047875491293096
-0.8717434869739479 0.4102366000262607
-0.8677354709418837 0.4156059061339639
-0.8637274549098196 0.4208990257084212
-0.8597194388777555 0.4261192330904579
-0.8557114228456915 0.431269547636376
-0.8517034068136273 0.436352760672464
-0.8476953907815632 0.4413714572187113
-0.8436873747494991 0.4463280365307615
-0.8396793587174349 0.4512247294361569
-0.8356713426853708 0.4560636135505562
-0.8316633266533067 0.4608466276829882
-0.8276553106212425 0.4655755831032865
-0.8236472945891784 0.4702521751188321
-0.8196392785571143 0.4748779925973805
-0.8156312625250501 0.4794545265470424
-0.811623246492986 0.4839831780115636
-0.8076152304609219 0.4884652652311556
-0.8036072144288577 0.4929020298774424
-0.7995991983967936 0.4972946428372008
-0.7955911823647295 0.5016442093452976
-0.7915831663326653 0.5059517741108525
-0.7875751503006012 0.5102183248840098
-0.7835671342685371 0.5144447973039196
-0.7795591182364729 0.5186320777283159
-0.7755511022044088 0.5227810069939711
-0.7715430861723447 0.5268923831942413
-0.7675350701402806 0.5309669645454494
-0.7635270541082164 0.5350054718853576
-0.7595190380761523 0.5390085911267356
-0.7555110220440882 0.5429769751396386
-0.751503006012024 0.5469112461058836
-0.7474949899799599 0.5508119971581563
-0.7434869739478958 0.5546797940299835
-0.7394789579158316 0.5585151769420028
-0.7354709418837675 0.562318661573918
-0.7314629258517034 0.5660907409974474
-0.7274549098196392 0.5698318864415202
-0.7234468937875751 0.5735425488476931
-0.719438877755511 0.5772231597527437
-0.7154308617234469 0.5808741323938786
-0.7114228456913828 0.5844958626883858
-0.7074148296593187 0.5880887301149175
-0.7034068136272545 0.5916530984557944
-0.6993987975951904 0.5951893168574921
-0.6953907815631263 0.5986977201669145
-0.6913827655310621 0.6021786301354095
-0.687374749498998 0.6056323553210916
-0.6833667334669339 0.6090591927332509
-0.6793587174348698 0.6124594273707569
-0.6753507014028056 0.6158333334644113
-0.6713426853707415 0.6191811746898223
-0.6673346693386774 0.6225032047410622
-0.6633266533066133 0.6257996676551869
-0.6593186372745492 0.629070798489607
-0.6553106212424851 0.63231682348525
-0.6513026052104209 0.6355379605767754
-0.6472945891783568 0.6387344196515785
-0.6432865731462927 0.6419064031393429
-0.6392785571142285 0.6450541059040177
-0.6352705410821644 0.6481777160759118
-0.6312625250501003 0.6512774148991742
-0.6272545090180361 0.6543533773455777
-0.623246492985972 0.6574057719553467
-0.6192384769539079 0.6604347616852421
-0.6152304609218437 0.6634405036183139
-0.6112224448897796 0.6664231493883357
-0.6072144288577155 0.6693828455262761
-0.6032064128256514 0.6723197333036232
-0.5991983967935872 0.6752339495256867
-0.5951903807615231 0.6781256259052219
-0.591182364729459 0.68099489007888
-0.5871743486973948 0.683841865136512
-0.5831663326653307 0.6866666701373387
-0.5791583166332666 0.6894694201866641
-0.5751503006012024 0.6922502264179239
-0.5711422845691383 0.6950091964324576
-0.5671342685370742 0.6977464342205532
-0.56312625250501 0.7004620402394296
-0.5591182364729459 0.7031561118401249
-0.5551102204408818 0.705828743016253
-0.5511022044088176 0.7084800247625721
-0.5470941883767535 0.7111100450956785
-0.5430861723446894 0.7137188891854823
-0.5390781563126252 0.7163066394656459
-0.5350701402805611 0.7188733755932938
-0.531062124248497 0.7214191747652678
-0.5270541082164328 0.7239441116905799
-0.5230460921843687 0.7264482586149743
-0.5190380761523046 0.7289316854856958
-0.5150300601202404 0.7313944600410682
-0.5110220440881764 0.7338366478031388
-0.5070140280561123 0.7362583123349729
-0.5030060120240482 0.7386595148908214
-0.498997995991984 0.7410403151114274
-0.4949899799599199 0.7434007704770192
-0.4909819639278558 0.7457409368014433
-0.4869739478957916 0.7480608680275811
-0.4829659318637275 0.7503606164226486
-0.4789579158316634 0.7526402326435736
-0.4749498997995992 0.7548997656289893
-0.4709418837675351 0.757139262858756
-0.466933867735471 0.7593587702754295
-0.4629258517034068 0.7615583323342701
-0.4589178356713427 0.7637379921781349
-0.4549098196392786 0.7658977914365487
-0.4509018036072144 0.7680377705539493
-0.4468937875751503 0.7701579686253798
-0.4428857715430862 0.7722584234605849
-0.438877755511022 0.7743391717644585
-0.434869739478958 0.77640024902733
-0.4308617234468939 0.7784416896266112
-0.4268537074148298 0.7804635267506999
-0.4228456913827656 0.7824657926955904
-0.4188376753507015 0.7844485185828349
-0.4148296593186374 0.7864117346264667
-0.4108216432865732 0.7883554700115905
-0.4068136272545091 0.7902797530156553
-0.402805611222445 0.7921846110145777
-0.3987975951903808 0.7940700705117506
-0.3947895791583167 0.7959361571215755
-0.3907815631262526 0.7977828956436592
-0.3867735470941884 0.7996103100820093
-0.3827655310621243 0.8014184236477674
-0.3787575150300602 0.8032072588509593
-0.374749498997996 0.8049768373837048
-0.3707414829659319 0.8067271802831263
-0.3667334669338678 0.808458307882409
-0.3627254509018036 0.8101702398818307
-0.3587174348697395 0.8118629952184534
-0.3547094188376754 0.813536592393888
-0.3507014028056112 0.8151910490905697
-0.3466933867735471 0.8168263825954356
-0.342685370741483 0.8184426094318682
-0.3386773547094188 0.8200397457539049
-0.3346693386773547 0.8216178070121624
-0.3306613226452907 0.8231768082490186
-0.3266533066132266 0.8247167639602845
-0.3226452905811624 0.8262376881238822
-0.3186372745490983 0.827739594324178
-0.3146292585170342 0.8292224955110763
-0.31062124248497 0.8306864044830253
-0.3066132264529059 0.8321313332394724
-0.3026052104208418 0.8335572936276965
-0.2985971943887776 0.8349642970063319
-0.2945891783567135 0.83635235436051
-0.2905811623246494 0.8377214761801514
-0.2865731462925852 0.8390716727398567
-0.2825651302605211 0.8404029538543631
-0.278557114228457 0.8417153290319771
-0.2745490981963928 0.843008807411914
-0.2705410821643287 0.8442833978353576
-0.2665330661322646 0.8455391088125019
-0.2625250501002004 0.8467759485368397
-0.2585170340681363 0.8479939249218087
-0.2545090180360722 0.8491930455856901
-0.250501002004008 0.8503733178548827
-0.2464929859719439 0.8515347488045472
-0.2424849699398798 0.8526773452380885
-0.2384769539078156 0.8538011136896273
-0.2344689378757515 0.8549060605040407
-0.2304609218436875 0.8559921916814787
-0.2264529058116234 0.8570595131389367
-0.2224448897795592 0.8581080304158305
-0.2184368737474951 0.8591377489553115
-0.214428857715431 0.8601486739581879
-0.2104208416833668 0.8611408103653556
-0.2064128256513027 0.8621141629853822
-0.2024048096192386 0.8630687364656834
-0.1983967935871744 0.8640045351551457
-0.1943887775551103 0.8649215633820647
-0.1903807615230462 0.8658198251489503
-0.186372745490982 0.8666993244027145
-0.1823647294589179 0.8675600649027339
-0.1783567134268538 0.8684020502098816
-0.1743486973947896 0.8692252837861917
-0.1703406813627255 0.8700297689556061
-0.1663326653306614 0.870815508874116
-0.1623246492985972 0.8715825065394354
-0.1583166332665331 0.872330764938011
-0.154308617234469 0.8730602867450261
-0.1503006012024048 0.8737710746777477
-0.1462925851703407 0.8744631312466665
-0.1422845691382766 0.8751364589078015
-0.1382765531062125 0.8757910599554264
-0.1342685370741483 0.8764269365986914
-0.1302605210420842 0.8770440909640326
-0.1262525050100202 0.8776425250404327
-0.122244488977956 0.8782222407890159
-0.1182364729458919 0.8787832399965279
-0.1142284569138278 0.8793255244016916
-0.1102204408817636 0.8798490956916469
-0.1062124248496995 0.8803539553864187
-0.1022044088176354 0.8808401050516935
-0.09819639278557124 0.8813075459878376
-0.09418837675350711 0.8817562796535369
-0.09018036072144298 0.8821863072522875
-0.08617234468937884 0.8825976299546173
-0.08216432865731471 0.8829902489639552
-0.07815631262525058 0.8833641653024316
-0.07414829659318645 0.8837193799473327
-0.07014028056112231 0.8840558939103941
-0.06613226452905818 0.884373707979899
-0.06212424849699405 0.8846728230574478
-0.05811623246492992 0.8849532398437321
-0.05410821643286579 0.8852149590867985
-0.05010020040080165 0.8854579814429554
-0.04609218436873752 0.8856823075138734
-0.04208416833667339 0.8858879378220151
-0.03807615230460926 0.8860748729066146
-0.03406813627254512 0.8862431132078854
-0.03006012024048099 0.8863926591321378
-0.02605210420841686 0.8865235110423104
-0.02204408817635284 0.8866356692458353
-0.01803607214428871 0.8867291340111954
-0.01402805611222457 0.8868039055554923
-0.01002004008016044 0.8868599840569875
-0.006012024048096309 0.886897369656786
-0.002004008016032177 0.8869160624417949
0.002004008016031955 0.8869160624403973
0.006012024048096087 0.8868973696571824
0.01002004008016022 0.8868599840561938
0.01402805611222435 0.8868039055540003
0.01803607214428848 0.8867291340084527
0.02204408817635262 0.8866356692413535
0.02605210420841675 0.8865235110408395
0.03006012024048088 0.8863926591367717
0.03406813627254501 0.8862431132045898
0.03807615230460915 0.8860748728988029
0.04208416833667328 0.8858879378351502
0.04609218436873741 0.8856823074962887
0.05010020040080154 0.8854579814581197
0.05410821643286567 0.8852149590883783
0.05811623246492981 0.8849532398436812
0.06212424849699394 0.8846728230503466
0.06613226452905807 0.8843737079835288
0.0701402805611222 0.884055893893543
0.07414829659318634 0.883719379961151
0.07815631262525047 0.8833641653021789
0.0821643286573146 0.8829902489673717
0.08617234468937873 0.882597629972341
0.09018036072144286 0.8821863072412719
0.094188376753507 0.8817562796539415
0.09819639278557113 0.8813075459971708
0.1022044088176353 0.8808401050391056
0.1062124248496994 0.8803539553963441
0.1102204408817635 0.8798490956959254
0.1142284569138277 0.8793255244082421
0.1182364729458918 0.8787832399954084
0.1222444889779559 0.8782222407894432
0.1262525050100201 0.8776425250503166
0.130260521042084 0.8770440909506538
0.1342685370741481 0.8764269365990993
0.1382765531062122 0.8757910599512927
0.1422845691382764 0.8751364589094953
0.1462925851703405 0.874463131243834
0.1503006012024046 0.8737710746814956
0.1543086172344688 0.8730602867420044
0.1583166332665329 0.8723307649404312
0.162324649298597 0.8715825065392333
0.1663326653306612 0.870815508875482
0.1703406813627253 0.8700297689565198
0.1743486973947894 0.8692252837851711
0.1783567134268536 0.8684020502113741
0.1823647294589177 0.8675600649023146
0.1863727454909818 0.8666993244002217
0.1903807615230459 0.8658198251500459
0.1943887775551101 0.8649215633811923
0.1983967935871742 0.8640045351599607
0.2024048096192383 0.863068736462728
0.2064128256513025 0.8621141629874404
0.2104208416833666 0.8611408103650054
0.2144288577154307 0.8601486739579727
0.2184368737474949 0.8591377489539435
0.222444889779559 0.8581080304143631
0.2264529058116231 0.8570595131430819
0.2304609218436873 0.8559921916811982
0.2344689378757514 0.8549060604926643
0.2384769539078155 0.8538011136935317
0.2424849699398797 0.8526773452361698
0.2464929859719438 0.8515347488011468
0.2505010020040079 0.850373317859772
0.2545090180360721 0.8491930455888976
0.2585170340681362 0.8479939249161637
0.2625250501002003 0.8467759485431786
0.2665330661322645 0.8455391088015503
0.2705410821643286 0.8442833978422237
0.2745490981963927 0.8430088074106084
0.2785571142284569 0.8417153290334096
0.282565130260521 0.8404029538582269
0.2865731462925851 0.8390716727372332
0.2905811623246493 0.8377214761786299
0.2945891783567134 0.8363523543626386
0.2985971943887775 0.834964297007656
0.3026052104208417 0.8335572936311657
0.3066132264529058 0.8321313332482035
0.3106212424849699 0.8306864044762977
0.314629258517034 0.8292224955140405
0.3186372745490982 0.8277395943246257
0.3226452905811623 0.8262376881234585
0.3266533066132264 0.8247167639667706
0.3306613226452906 0.8231768082226492
0.3346693386773545 0.821617807037188
0.3386773547094186 0.8200397457477827
0.3426853707414828 0.8184426094332408
0.3466933867735469 0.8168263825918782
0.350701402805611 0.8151910490894461
0.3547094188376752 0.8135365923962171
0.3587174348697393 0.8118629952177163
0.3627254509018034 0.8101702398801911
0.3667334669338675 0.8084583078820233
0.3707414829659317 0.8067271802815381
0.3747494989979958 0.8049768373829931
0.3787575150300599 0.8032072588529742
0.3827655310621241 0.801418423646629
0.3867735470941882 0.7996103100846053
0.3907815631262523 0.7977828956403523
0.3947895791583165 0.7959361571239079
0.3987975951903806 0.7940700705111206
0.4028056112224447 0.7921846110183988
0.4068136272545089 0.7902797530155128
0.410821643286573 0.7883554700161953
0.4148296593186371 0.786411734625394
0.4188376753507013 0.7844485185859004
0.4228456913827654 0.7824657926989049
0.4268537074148295 0.7804635267505677
0.4308617234468937 0.7784416896288174
0.4348697394789578 0.7764002490334484
0.4388777555110219 0.7743391717692041
0.4428857715430861 0.7722584234554289
0.4468937875751502 0.7701579686234995
0.4509018036072143 0.7680377705520821
0.4549098196392785 0.7658977914398393
0.4589178356713426 0.7637379921775657
0.4629258517034067 0.7615583323352222
0.4669338677354709 0.7593587702762212
0.470941883767535 0.7571392628597061
0.4749498997995991 0.7548997656327328
0.4789579158316633 0.7526402326422897
0.4829659318637274 0.7503606164245167
0.4869739478957915 0.7480608680345026
0.4909819639278556 0.7457409367931018
0.4949899799599198 0.7434007704807221
0.4989979959919839 0.74104031511027
0.503006012024048 0.7386595148899679
0.5070140280561122 0.7362583123394956
0.5110220440881763 0.7338366478012573
0.5150300601202404 0.7313944600845316
0.5190380761523046 0.7289316854983666
0.5230460921843687 0.7264482585706054
0.5270541082164328 0.7239441116927864
0.531062124248497 0.7214191747694668
0.5350701402805611 0.7188733755686771
0.539078156312625 0.716306639474372
0.5430861723446891 0.7137188891781935
0.5470941883767533 0.7111100450963385
0.5511022044088174 0.7084800247552083
0.5551102204408815 0.7058287430158737
0.5591182364729457 0.7031561118367948
0.5631262525050098 0.7004620402415703
0.5671342685370739 0.6977464342146122
0.5711422845691381 0.6950091964291725
0.5751503006012022 0.6922502264133393
0.5791583166332663 0.6894694201872422
0.5831663326653305 0.6866666701376849
0.5871743486973946 0.6838418651372304
0.5911823647294587 0.6809948900781426
0.5951903807615229 0.6781256259037526
0.599198396793587 0.6752339495242771
0.6032064128256511 0.6723197333048375
0.6072144288577153 0.6693828455266695
0.6112224448897794 0.66642314939006
0.6152304609218435 0.6634405036218539
0.6192384769539077 0.6604347616817317
0.6232464929859718 0.6574057719605775
0.6272545090180359 0.6543533773469496
0.6312625250501001 0.6512774148994349
0.6352705410821642 0.6481777160737208
0.6392785571142283 0.6450541059100153
0.6432865731462925 0.6419064031363565
0.6472945891783566 0.6387344196559512
0.6513026052104207 0.6355379605750791
0.6553106212424848 0.6323168234879964
0.659318637274549 0.6290707984892987
0.6633266533066131 0.6257996676736689
0.6673346693386772 0.6225032047262221
0.6713426853707414 0.6191811746904791
0.6753507014028055 0.6158333334777685
0.6793587174348696 0.6124594273585076
0.6833667334669338 0.6090591927304493
0.6873747494989979 0.6056323553257215
0.691382765531062 0.6021786300943458
0.6953907815631262 0.5986977201965595
0.6993987975951903 0.5951893168486337
0.7034068136272544 0.5916530984544307
0.7074148296593186 0.5880887301127297
0.7114228456913827 0.584495862680829
0.7154308617234468 0.5808741324114759
0.719438877755511 0.5772231597056852
0.7234468937875751 0.5735425488730729
0.7274549098196392 0.5698318864399932
0.7314629258517034 0.5660907410032799
0.7354709418837675 0.5623186615805589
0.7394789579158316 0.5585151769246122
0.7434869739478958 0.55467979406249
0.7474949899799597 0.5508119971393877
0.7515030060120238 0.5469112461099085
0.7555110220440879 0.5429769751380727
0.7595190380761521 0.5390085911233169
0.7635270541082162 0.5350054718827716
0.7675350701402803 0.5309669645541302
0.7715430861723445 0.5268923831907787
0.7755511022044086 0.5227810069912613
0.7795591182364727 0.5186320777286172
0.7835671342685369 0.514444797304451
0.787575150300601 0.5102183248901174
0.7915831663326651 0.5059517741130529
0.7955911823647293 0.5016442093531769
0.7995991983967934 0.4972946428442449
0.8036072144288575 0.49290202987953
0.8076152304609217 0.4884652652379833
0.8116232464929858 0.4839831780149239
0.8156312625250499 0.4794545265526591
0.819639278557114 0.4748779925962713
0.8236472945891782 0.4702521751182308
0.8276553106212423 0.4655755831029797
0.8316633266533064 0.4608466276834936
0.8356713426853706 0.4560636135543569
0.8396793587174347 0.4512247294366695
0.8436873747494988 0.4463280365269634
0.847695390781563 0.4413714572187648
0.8517034068136271 0.4363527606735059
0.8557114228456912 0.4312695476476351
0.8597194388777554 0.4261192330565903
0.8637274549098195 0.4208990257284713
0.8677354709418836 0.4156059061153056
0.8717434869739478 0.4102366000509048
0.8757515030060119 0.4047875491086438
0.879759519038076 0.3992548761769608
0.8837675350701402 0.3936343453372283
0.8877755511022043 0.3879213159995988
0.8917835671342684 0.3821106880157922
0.8957915831663326 0.3761968380687106
0.8997995991983967 0.3701735439506709
0.9038076152304608 0.3640338943277254
0.907815631262525 0.3577701808458827
0.9118236472945891 0.3513737670228941
0.9158316633266532 0.3448349299971625
0.9198396793587174 0.338142664074447
0.9238476953907815 0.3312844393076125
0.9278557114228456 0.3242458970315427
0.9318637274549098 0.3170104656056642
0.9358717434869739 0.3095588653588382
0.939879759519038 0.3018684661242998
0.9438877755511021 0.2939124354848436
0.9478957915831663 0.285658593327092
0.9519038076152302 0.2770678370242881
0.9559118236472943 0.2680919307114203
0.9599198396793585 0.2586702922624731
0.9639278557114226 0.2487253009106716
0.9679358717434867 0.2381545512270013
0.9719438877755509 0.2268207644068324
0.975951903807615 0.2145220399784097
0.9799599198396791 0.2010011135266673
0.9839679358717432 0.1856347316064521
0.9879759519038074 0.1684432289073679
0.9919839679358715 0.1436832711878487
0.9959919839679356 0.127994949961013
0.9999999999999998 -0


==> graphs/phi1_0.4.dat <==
-1 -0
-0.9959919839679359 0.08510669078719979
-0.9919839679358717 0.1053105701030501
-0.9879759519038076 0.1269160435586514
-0.9839679358717435 0.1436753429408995
-0.9799599198396793 0.1585250283939723
-0.9759519038076152 0.1718379711574038
-0.9719438877755511 0.1840500004981558
-0.9679358717434869 0.1953994468822897
-0.9639278557114228 0.2060565655374467
-0.9599198396793587 0.2161420196594561
-0.9559118236472945 0.2257458200490858
-0.9519038076152304 0.2349369103451374
-0.9478957915831663 0.2437694386221161
-0.9438877755511023 0.2522867923430522
-0.9398797595190381 0.2605243363480451
-0.935871743486974 0.2685113190258611
-0.9318637274549099 0.2762722376206493
-0.9278557114228457 0.283827836978823
-0.9238476953907816 0.2911958556621343
-0.9198396793587175 0.2983915927212906
-0.9158316633266533 0.3054283449154362
-0.9118236472945892 0.3123177488441952
-0.9078156312625251 0.3190700519417767
-0.9038076152304609 0.325694329449417
-0.8997995991983968 0.332198660067156
-0.8957915831663327 0.3385902693634962
-0.8917835671342685 0.3448756479023544
-0.8877755511022044 0.3510606493020146
-0.8837675350701403 0.3571505721796547
-0.8797595190380761 0.3631502292659404
-0.875751503006012 0.3690640057130143
-0.8717434869739479 0.3748959089893065
-0.8677354709418837 0.3806496114170517
-0.8637274549098196 0.3863284869586214
-0.8597194388777555 0.3919356428808582
-0.8557114228456915 0.3974739473100583
-0.8517034068136273 0.4029460533437736
-0.8476953907815632 0.4083544199907166
-0.8436873747494991 0.4137013307542366
-0.8396793587174349 0.4189889098956663
-0.8356713426853708 0.4242191368507925
-0.8316633266533067 0.4293938591733641
-0.8276553106212425 0.4345148037265463
-0.8236472945891784 0.439583587053737
-0.8196392785571143 0.4446017243686122
-0.8156312625250501 0.4495706378341792
-0.811623246492986 0.4544916638820827
-0.8076152304609219 0.459366059812005
-0.8036072144288577 0.4641950098324866
-0.7995991983967936 0.4689796305100416
-0.7955911823647295 0.4737209757108986
-0.7915831663326653 0.4784200409764895
-0.7875751503006012 0.4830777678010763
-0.7835671342685371 0.4876950471661367
-0.7795591182364729 0.4922727231100881
-0.7755511022044088 0.4968115957733276
-0.7715430861723447 0.5013124242507794
-0.7675350701402806 0.505775929320911
-0.7635270541082164 0.5102027957342462
-0.7595190380761523 0.5145936746321758
-0.7555110220440882 0.5189491853615702
-0.751503006012024 0.5232699176282124
-0.7474949899799599 0.5275564331327812
-0.7434869739478958 0.5318092671808425
-0.7394789579158316 0.5360289303163897
-0.7354709418837675 0.540215909601914
-0.7314629258517034 0.5443706700206637
-0.7274549098196392 0.5484936556508992
-0.7234468937875751 0.5525852908045363
-0.719438877755511 0.5566459810877851
-0.7154308617234469 0.5606761144434136
-0.7114228456913828 0.5646760619992776
-0.7074148296593187 0.568646178920699
-0.7034068136272545 0.572586805348514
-0.6993987975951904 0.5764982670533686
-0.6953907815631263 0.5803808760914104
-0.6913827655310621 0.5842349317217366
-0.687374749498998 0.5880607206778952
-0.6833667334669339 0.5918585180860599
-0.6793587174348698 0.5956285878189834
-0.6753507014028056 0.5993711831467164
-0.6713426853707415 0.6030865471032331
-0.6673346693386774 0.6067749130749683
-0.6633266533066133 0.6104365051431191
-0.6593186372745492 0.6140715386033095
-0.6553106212424851 0.6176802202749735
-0.6513026052104209 0.6212627488628572
-0.6472945891783568 0.6248193154220542
-0.6432865731462927 0.628350103549877
-0.6392785571142285 0.631855289805302
-0.6352705410821644 0.6353350439883358
-0.6312625250501003 0.6387895293684558
-0.6272545090180361 0.642218903014385
-0.623246492985972 0.6456233160556715
-0.6192384769539079 0.6490029138661569
-0.6152304609218437 0.6523578363735979
-0.6112224448897796 0.6556882181896245
-0.6072144288577155 0.6589941889637546
-0.6032064128256514 0.6622758733682311
-0.5991983967935872 0.6655333915307002
-0.5951903807615231 0.6687668590493229
-0.591182364729459 0.6719763871738075
-0.5871743486973948 0.6751620831094414
-0.5831663326653307 0.6783240499882783
-0.5791583166332666 0.6814623871990327
-0.5751503006012024 0.6845771903661889
-0.5711422845691383 0.6876685515934873
-0.5671342685370742 0.6907365596166497
-0.56312625250501 0.6937812998169269
-0.5591182364729459 0.6968028544673596
-0.5551102204408818 0.6998013026964057
-0.5511022044088176 0.702776720825621
-0.5470941883767535 0.7057291822503194
-0.5430861723446894 0.7086587576504015
-0.5390781563126252 0.7115655150881999
-0.5350701402805611 0.7144495200943669
-0.531062124248497 0.7173108357228534
-0.5270541082164328 0.7201495226895998
-0.5230460921843687 0.7229656394218568
-0.5190380761523046 0.7257592421818594
-0.5150300601202404 0.7285303850022058
-0.5110220440881764 0.7312791200194124
-0.5070140280561123 0.7340054973044866
-0.5030060120240482 0.7367095650105657
-0.498997995991984 0.7393913694991772
-0.4949899799599199 0.742050955292612
-0.4909819639278558 0.7446883652864983
-0.4869739478957916 0.7473036406038036
-0.4829659318637275 0.7498968208477633
-0.4789579158316634 0.7524679440512209
-0.4749498997995992 0.7550170467389464
-0.4709418837675351 0.7575441639922198
-0.466933867735471 0.7600493295250196
-0.4629258517034068 0.7625325756739149
-0.4589178356713427 0.7649939334856788
-0.4549098196392786 0.7674334327245322
-0.4509018036072144 0.7698511019882115
-0.4468937875751503 0.772246968649304
-0.4428857715430862 0.7746210589695603
-0.438877755511022 0.7769733981023055
-0.434869739478958 0.7793040101529047
-0.4308617234468939 0.7816129182220827
-0.4268537074148298 0.7839001443313479
-0.4228456913827656 0.7861657096684217
-0.4188376753507015 0.7884096344091168
-0.4148296593186374 0.7906319378754479
-0.4108216432865732 0.7928326384930049
-0.4068136272545091 0.7950117539055965
-0.402805611222445 0.7971693009080892
-0.3987975951903808 0.7993052955368688
-0.3947895791583167 0.8014197530831912
-0.3907815631262526 0.8035126880813329
-0.3867735470941884 0.8055841144186141
-0.3827655310621243 0.8076340452413575
-0.3787575150300602 0.8096624931220249
-0.374749498997996 0.8116694699201614
-0.3707414829659319 0.8136549869538631
-0.3667334669338678 0.8156190549079387
-0.3627254509018036 0.8175616839404447
-0.3587174348697395 0.819482883650841
-0.3547094188376754 0.8213826630927737
-0.3507014028056112 0.8232610308217406
-0.3466933867735471 0.8251179949461863
-0.342685370741483 0.8269535630431618
-0.3386773547094188 0.8287677422604969
-0.3346693386773547 0.830560539330749
-0.3306613226452907 0.8323319605189552
-0.3266533066132266 0.8340820117495229
-0.3226452905811624 0.8358106984814889
-0.3186372745490983 0.8375180258776873
-0.3146292585170342 0.839203998670113
-0.31062124248497 0.8408686213231619
-0.3066132264529059 0.842511897860786
-0.3026052104208418 0.8441338320993313
-0.2985971943887776 0.8457344274790577
-0.2945891783567135 0.847313687182613
-0.2905811623246494 0.8488716140957903
-0.2865731462925852 0.8504082108285186
-0.2825651302605211 0.8519234797459792
-0.278557114228457 0.853417422961125
-0.2745490981963928 0.8548900423584394
-0.2705410821643287 0.8563413395742222
-0.2665330661322646 0.8577713160747281
-0.2625250501002004 0.8591799730537909
-0.2585170340681363 0.8605673115866388
-0.2545090180360722 0.8619333324983192
-0.250501002004008 0.8632780364682693
-0.2464929859719439 0.8646014240088276
-0.2424849699398798 0.8659034954617182
-0.2384769539078156 0.8671842510246103
-0.2344689378757515 0.8684436907520995
-0.2304609218436875 0.8696818145463412
-0.2264529058116234 0.870898622231811
-0.2224448897795592 0.872094113439064
-0.2184368737474951 0.8732682877659674
-0.214428857715431 0.8744211446298946
-0.2104208416833668 0.8755526834006443
-0.2064128256513027 0.8766629033469676
-0.2024048096192386 0.8777518036391599
-0.1983967935871744 0.8788193833747868
-0.1943887775551103 0.8798656415860956
-0.1903807615230462 0.8808905772165277
-0.186372745490982 0.8818941891775477
-0.1823647294589179 0.8828764763097288
-0.1783567134268538 0.8838374373755205
-0.1743486973947896 0.8847770711662399
-0.1703406813627255 0.8856953763457667
-0.1663326653306614 0.8865923516058118
-0.1623246492985972 0.8874679955847318
-0.1583166332665331 0.8883223068888378
-0.154308617234469 0.8891552841166641
-0.1503006012024048 0.8899669258358923
-0.1462925851703407 0.8907572306186418
-0.1422845691382766 0.8915261970119563
-0.1382765531062125 0.8922738235580269
-0.1342685370741483 0.893000108831232
-0.1302605210420842 0.8937050513656098
-0.1262525050100202 0.8943886496966968
-0.122244488977956 0.895050902431725
-0.1182364729458919 0.8956918081223675
-0.1142284569138278 0.8963113653706016
-0.1102204408817636 0.8969095727984182
-0.1062124248496995 0.8974864290350926
-0.1022044088176354 0.8980419327393421
-0.09819639278557124 0.8985760825971749
-0.09418837675350711 0.8990888773413808
-0.09018036072144298 0.8995803157159731
-0.08617234468937884 0.900050396488566
-0.08216432865731471 0.9004991185099476
-0.07815631262525058 0.9009264806304691
-0.07414829659318645 0.9013324817447879
-0.07014028056112231 0.9017171208242007
-0.06613226452905818 0.9020803968199319
-0.06212424849699405 0.902422308807983
-0.05811623246492992 0.9027428558494389
-0.05410821643286579 0.9030420370893477
-0.05010020040080165 0.903319851732727
-0.04609218436873752 0.9035762989842721
-0.04208416833667339 0.9038113781582121
-0.03807615230460926 0.904025088604793
-0.03406813627254512 0.9042174297182516
-0.03006012024048099 0.9043884009737806
-0.02605210420841686 0.9045380018706742
-0.02204408817635284 0.9046662320218212
-0.01803607214428871 0.9047730910234915
-0.01402805611222457 0.9048585785864381
-0.01002004008016044 0.9049226944837691
-0.006012024048096309 0.9049654385123055
-0.002004008016032177 0.9049868105632193
0.002004008016031955 0.9049868105628346
0.006012024048096087 0.9049654385129304
0.01002004008016022 0.9049226944843261
0.01402805611222435 0.9048585785869833
0.01803607214428848 0.9047730910229737
0.02204408817635262 0.9046662320200762
0.02605210420841675 0.9045380018768046
0.03006012024048088 0.9043884009750849
0.03406813627254501 0.9042174297217991
0.03807615230460915 0.9040250885999489
0.04208416833667328 0.9038113781591092
0.04609218436873741 0.9035762989809903
0.05010020040080154 0.9033198517323413
0.05410821643286567 0.9030420370920312
0.05811623246492981 0.9027428558463735
0.06212424849699394 0.9024223088053366
0.06613226452905807 0.9020803968204369
0.0701402805611222 0.9017171208164649
0.07414829659318634 0.9013324817474107
0.07815631262525047 0.9009264806381891
0.0821643286573146 0.9004991185083274
0.08617234468937873 0.9000503964927989
0.09018036072144286 0.8995803157166811
0.094188376753507 0.8990888773391061
0.09819639278557113 0.8985760826041611
0.1022044088176353 0.898041932738034
0.1062124248496994 0.8974864290338888
0.1102204408817635 0.8969095728024404
0.1142284569138277 0.8963113653789413
0.1182364729458918 0.8956918081245854
0.1222444889779559 0.8950509024300367
0.1262525050100201 0.8943886497061896
0.130260521042084 0.8937050513550348
0.1342685370741481 0.8930001088322762
0.1382765531062122 0.8922738235575339
0.1422845691382764 0.8915261970137592
0.1462925851703405 0.8907572306187175
0.1503006012024046 0.8899669258354116
0.1543086172344688 0.8891552841161553
0.1583166332665329 0.8883223068894402
0.162324649298597 0.8874679955855228
0.1663326653306612 0.8865923516069437
0.1703406813627253 0.8856953763453923
0.1743486973947894 0.8847770711657731
0.1783567134268536 0.8838374373771586
0.1823647294589177 0.8828764763081787
0.1863727454909818 0.8818941891756734
0.1903807615230459 0.8808905772151331
0.1943887775551101 0.8798656415861127
0.1983967935871742 0.8788193833762225
0.2024048096192383 0.877751803637199
0.2064128256513025 0.8766629033484749
0.2104208416833666 0.8755526834003408
0.2144288577154307 0.8744211446294078
0.2184368737474949 0.8732682877667672
0.222444889779559 0.8720941134401012
0.2264529058116231 0.8708986222339317
0.2304609218436873 0.8696818145499875
0.2344689378757514 0.8684436907531291
0.2384769539078155 0.8671842510227148
0.2424849699398797 0.8659034954609883
0.2464929859719438 0.8646014240100376
0.2505010020040079 0.8632780364688684
0.2545090180360721 0.861933332498086
0.2585170340681362 0.8605673115836446
0.2625250501002003 0.8591799730622582
0.2665330661322645 0.8577713160663033
0.2705410821643286 0.8563413395796942
0.2745490981963927 0.8548900423593211
0.2785571142284569 0.8534174229586177
0.282565130260521 0.8519234797480212
0.2865731462925851 0.8504082108277797
0.2905811623246493 0.8488716140955977
0.2945891783567134 0.8473136871831569
0.2985971943887775 0.8457344274815142
0.3026052104208417 0.844133832099768
0.3066132264529058 0.8425118978616505
0.3106212424849699 0.8408686213234593
0.314629258517034 0.8392039986733716
0.3186372745490982 0.8375180258787256
0.3226452905811623 0.8358106984914374
0.3266533066132264 0.8340820117421183
0.3306613226452906 0.8323319605132887
0.3346693386773545 0.8305605393242197
0.3386773547094186 0.8287677422567333
0.3426853707414828 0.8269535630390974
0.3466933867735469 0.8251179949428243
0.350701402805611 0.8232610308206288
0.3547094188376752 0.8213826630897261
0.3587174348697393 0.8194828836491705
0.3627254509018034 0.8175616839384967
0.3667334669338675 0.815619054906092
0.3707414829659317 0.813654986951091
0.3747494989979958 0.8116694699170066
0.3787575150300599 0.8096624931203167
0.3827655310621241 0.8076340452401658
0.3867735470941882 0.8055841144183467
0.3907815631262523 0.8035126880778604
0.3947895791583165 0.8014197530812242
0.3987975951903806 0.7993052955347786
0.4028056112224447 0.7971693009097811
0.4068136272545089 0.7950117539041254
0.410821643286573 0.7928326384947422
0.4148296593186371 0.7906319378735296
0.4188376753507013 0.7884096344122103
0.4228456913827654 0.7861657096711882
0.4268537074148295 0.783900144334337
0.4308617234468937 0.78161291822395
0.4348697394789578 0.7793040101612959
0.4388777555110219 0.7769733981117254
0.4428857715430861 0.7746210589661242
0.4468937875751502 0.7722469686513318
0.4509018036072143 0.7698511019917654
0.4549098196392785 0.7674334327263769
0.4589178356713426 0.7649939334882258
0.4629258517034067 0.7625325756777895
0.4669338677354709 0.7600493295285194
0.470941883767535 0.7575441640051255
0.4749498997995991 0.7550170467333819
0.4789579158316633 0.7524679440509491
0.4829659318637274 0.749896820845265
0.4869739478957915 0.7473036406011132
0.4909819639278556 0.744688365282611
0.4949899799599198 0.7420509552932671
0.4989979959919839 0.7393913694975324
0.503006012024048 0.7367095650084217
0.5070140280561122 0.7340054973020922
0.5110220440881763 0.7312791200266743
0.5150300601202404 0.7285303850075308
0.5190380761523046 0.7257592421609355
0.5230460921843687 0.7229656394143095
0.5270541082164328 0.7201495226915638
0.531062124248497 0.7173108357085409
0.5350701402805611 0.7144495200754704
0.539078156312625 0.7115655150855551
0.5430861723446891 0.7086587576412073
0.5470941883767533 0.7057291822465905
0.5511022044088174 0.7027767208219786
0.5551102204408815 0.6998013026946124
0.5591182364729457 0.6968028544611269
0.5631262525050098 0.6937812998134917
0.5671342685370739 0.6907365596154149
0.5711422845691381 0.6876685515886681
0.5751503006012022 0.6845771903596868
0.5791583166332663 0.6814623871945087
0.5831663326653305 0.6783240499868717
0.5871743486973946 0.6751620831040346
0.5911823647294587 0.6719763871726961
0.5951903807615229 0.668766859047395
0.599198396793587 0.6655333915282157
0.6032064128256511 0.6622758733665003
0.6072144288577153 0.6589941889653654
0.6112224448897794 0.6556882181924318
0.6152304609218435 0.6523578363731001
0.6192384769539077 0.6490029138620422
0.6232464929859718 0.6456233160587087
0.6272545090180359 0.6422189030148737
0.6312625250501001 0.6387895293677446
0.6352705410821642 0.6353350439868218
0.6392785571142283 0.6318552898082848
0.6432865731462925 0.6283501035494253
0.6472945891783566 0.6248193154222014
0.6513026052104207 0.6212627488619911
0.6553106212424848 0.6176802202788009
0.659318637274549 0.6140715386041049
0.6633266533066131 0.6104365051575636
0.6673346693386772 0.6067749130724429
0.6713426853707414 0.6030865471081717
0.6753507014028055 0.5993711831443554
0.6793587174348696 0.5956285878300078
0.6833667334669338 0.5918585181048172
0.6873747494989979 0.5880607206713813
0.691382765531062 0.5842349317248792
0.6953907815631262 0.5803808760917843
0.6993987975951903 0.5764982670542462
0.7034068136272544 0.5725868053476165
0.7074148296593186 0.5686461789208638
0.7114228456913827 0.5646760619994334
0.7154308617234468 0.5606761144491549
0.719438877755511 0.5566459810857127
0.7234468937875751 0.5525852908208411
0.7274549098196392 0.5484936556621532
0.7314629258517034 0.5443706700179737
0.7354709418837675 0.5402159095984276
0.7394789579158316 0.5360289303119055
0.7434869739478958 0.5318092671535138
0.7474949899799597 0.5275564331087937
0.7515030060120238 0.5232699176163392
0.7555110220440879 0.5189491853536122
0.7595190380761521 0.5145936746258488
0.7635270541082162 0.5102027957270883
0.7675350701402803 0.5057759293157614
0.7715430861723445 0.5013124242467115
0.7755511022044086 0.4968115957667872
0.7795591182364727 0.4922727231024797
0.7835671342685369 0.4876950471562013
0.787575150300601 0.483077767799198
0.7915831663326651 0.4784200409677177
0.7955911823647293 0.4737209757105332
0.7995991983967934 0.4689796305089824
0.8036072144288575 0.4641950098309404
0.8076152304609217 0.4593660598094514
0.8116232464929858 0.4544916638782207
0.8156312625250499 0.4495706378344608
0.819639278557114 0.4446017243665116
0.8236472945891782 0.4395835870520258
0.8276553106212423 0.4345148037228749
0.8316633266533064 0.4293938591719099
0.8356713426853706 0.4242191368537344
0.8396793587174347 0.4189889098917907
0.8436873747494988 0.413701330754126
0.847695390781563 0.4083544199942905
0.8517034068136271 0.4029460533469332
0.8557114228456912 0.3974739473222873
0.8597194388777554 0.391935642879162
0.8637274549098195 0.3863284869650581
0.8677354709418836 0.3806496114135726
0.8717434869739478 0.3748959089875501
0.8757515030060119 0.3690640057172169
0.879759519038076 0.3631502292670602
0.8837675350701402 0.357150572184451
0.8877755511022043 0.351060649304224
0.8917835671342684 0.3448756479033531
0.8957915831663326 0.3385902693725574
0.8997995991983967 0.3321986600626832
0.9038076152304608 0.325694329440554
0.907815631262525 0.3190700519525151
0.9118236472945891 0.3123177488584599
0.9158316633266532 0.3054283449135521
0.9198396793587174 0.2983915927375515
0.9238476953907815 0.2911958556586269
0.9278557114228456 0.2838278369794746
0.9318637274549098 0.2762722376185968
0.9358717434869739 0.2685113190329225
0.939879759519038 0.2605243363505061
0.9438877755511021 0.2522867923750587
0.9478957915831663 0.2437694385985792
0.9519038076152302 0.2349369103187705
0.9559118236472943 0.2257458200379565
0.9599198396793585 0.2161420196523601
0.9639278557114226 0.2060565655324088
0.9679358717434867 0.195399446874091
0.9719438877755509 0.1840500004931294
0.975951903807615 0.1718379711522112
0.9799599198396791 0.1585250283894347
0.9839679358717432 0.1436753429354125
0.9879759519038074 0.1269160435514034
0.9919839679358715 0.1053105700992684
0.9959919839679356 0.08510669078123632
0.9999999999999998 -0


==> graphs/phi1_0.7.dat <==
-1 -0
-0.9959919839679359 0.02359913106984097
-0.9919839679358717 0.0378898422105973
-0.9879759519038076 0.05061804483422953
-0.9839679358717435 0.06214569445545256
-0.9799599198396793 0.07288288437126374
-0.9759519038076152 0.08303075087842912
-0.9719438877755511 0.09271743111461542
-0.9679358717434869 0.1020292307143965
-0.9639278557114228 0.1110278272785635
-0.9599198396793587 0.1197591592552901
-0.9559118236472945 0.1282585694069541
-0.9519038076152304 0.1365539588967589
-0.9478957915831663 0.1446678222751309
-0.9438877755511023 0.1526186147235795
-0.9398797595190381 0.1604217021318095
-0.935871743486974 0.1680900402840452
-0.9318637274549099 0.1756346722915906
-0.9278557114228457 0.1830651006208108
-0.9238476953907816 0.190389570458644
-0.9198396793587175 0.1976152890480413
-0.9158316633266533 0.2047485979027583
-0.9118236472945892 0.2117951097603815
-0.9078156312625251 0.2187598187506438
-0.9038076152304609 0.2256471899378441
-0.8997995991983968 0.2324612327911119
-0.8957915831663327 0.2392055619836911
-0.8917835671342685 0.2458834481064944
-0.8877755511022044 0.2524978602743096
-0.8837675350701403 0.2590515021605218
-0.8797595190380761 0.2655468426642965
-0.875751503006012 0.2719861421566691
-0.8717434869739479 0.2783714750668824
-0.8677354709418837 0.2847047494122754
-0.8637274549098196 0.2909877237677372
-0.8597194388777555 0.2972220220714681
-0.8557114228456915 0.3034091465997406
-0.8517034068136273 0.3095504893753713
-0.8476953907815632 0.3156473422438557
-0.8436873747494991 0.3217009057940474
-0.8396793587174349 0.3277122972886517
-0.8356713426853708 0.3336825577325539
-0.8316633266533067 0.3396126581917255
-0.8276553106212425 0.3455035054594505
-0.8236472945891784 0.3513559471478643
-0.8196392785571143 0.3571707762772803
-0.8156312625250501 0.3629487354208365
-0.811623246492986 0.368690520457481
-0.8076152304609219 0.3743967839767631
-0.8036072144288577 0.3800681383747111
-0.7995991983967936 0.385705158674298
-0.7955911823647295 0.3913083850996638
-0.7915831663326653 0.3968783254308782
-0.7875751503006012 0.4024154571603719
-0.7835671342685371 0.4079202294718338
-0.7795591182364729 0.413393065059856
-0.7755511022044088 0.4188343618045056
-0.7715430861723447 0.4242444943146966
-0.7675350701402806 0.4296238153544706
-0.7635270541082164 0.4349726571607088
-0.7595190380761523 0.4402913326643723
-0.7555110220440882 0.4455801366210873
-0.751503006012024 0.4508393466619222
-0.7474949899799599 0.4560692242697323
-0.7434869739478958 0.4612700156872272
-0.7394789579158316 0.4664419527638083
-0.7354709418837675 0.4715852537441703
-0.7314629258517034 0.4767001240055572
-0.7274549098196392 0.4817867567464119
-0.7234468937875751 0.486845333630537
-0.719438877755511 0.491876025391264
-0.7154308617234469 0.4968789923960648
-0.7114228456913828 0.5018543851769645
-0.7074148296593187 0.5068023449310872
-0.7034068136272545 0.5117230039868996
-0.6993987975951904 0.5166164862461082
-0.6953907815631263 0.5214829075980808
-0.6913827655310621 0.5263223763108626
-0.687374749498998 0.5311349934007535
-0.6833667334669339 0.5359208529788754
-0.6793587174348698 0.5406800425811942
-0.6753507014028056 0.5454126434784755
-0.6713426853707415 0.5501187309703687
-0.6673346693386774 0.5547983746632391
-0.6633266533066133 0.5594516387348707
-0.6593186372745492 0.5640785821815081
-0.6553106212424851 0.5686792590576303
-0.6513026052104209 0.5732537186988905
-0.6472945891783568 0.5778020059361497
-0.6432865731462927 0.5823241612980807
-0.6392785571142285 0.5868202212042694
-0.6352705410821644 0.5912902181477138
-0.6312625250501003 0.5957341808706882
-0.6272545090180361 0.6001521345304248
-0.623246492985972 0.6045441008571468
-0.6192384769539079 0.6089100983058251
-0.6152304609218437 0.6132501421999009
-0.6112224448897796 0.6175642448688312
-0.6072144288577155 0.6218524157795952
-0.6032064128256514 0.6261146616621019
-0.5991983967935872 0.6303509866288319
-0.5951903807615231 0.6345613922898923
-0.591182364729459 0.6387458778626701
-0.5871743486973948 0.6429044402767535
-0.5831663326653307 0.6470370742744767
-0.5791583166332666 0.651143772507365
-0.5751503006012024 0.6552245256283786
-0.5711422845691383 0.6592793223806795
-0.5671342685370742 0.6633081496823821
-0.56312625250501 0.6673109927080043
-0.5591182364729459 0.6712878349666751
-0.5551102204408818 0.6752386583780268
-0.5511022044088176 0.6791634433430448
-0.5470941883767535 0.683062168814711
-0.5430861723446894 0.6869348123640838
-0.5390781563126252 0.6907813502447889
-0.5350701402805611 0.6946017574544535
-0.531062124248497 0.6983960077945096
-0.5270541082164328 0.7021640739273284
-0.5230460921843687 0.7059059274310375
-0.5190380761523046 0.7096215388531819
-0.5150300601202404 0.7133108777616992
-0.5110220440881764 0.7169739127942183
-0.5070140280561123 0.7206106117051959
-0.5030060120240482 0.7242209414136299
-0.498997995991984 0.7278048680451971
-0.4949899799599199 0.7313623569763823
-0.4909819639278558 0.7348933728755314
-0.4869739478957916 0.7383978797428535
-0.4829659318637275 0.7418758409487632
-0.4789579158316634 0.7453272192712505
-0.4749498997995992 0.7487519769323748
-0.4709418837675351 0.7521500756324819
-0.466933867735471 0.755521476584436
-0.4629258517034068 0.7588661405459949
-0.4589178356713427 0.7621840278515138
-0.4549098196392786 0.765475098442543
-0.4509018036072144 0.7687393118973772
-0.4468937875751503 0.7719766274598792
-0.4428857715430862 0.775187004066882
-0.438877755511022 0.7783704003757509
-0.434869739478958 0.781526774790303
-0.4308617234468939 0.7846560854850845
-0.4268537074148298 0.787758290431781
-0.4228456913827656 0.7908333474214927
-0.4188376753507015 0.7938812140883108
-0.4148296593186374 0.7969018479320247
-0.4108216432865732 0.7998952063396227
-0.4068136272545091 0.8028612466061359
-0.402805611222445 0.8057999259556351
-0.3987975951903808 0.8087112015608251
-0.3947895791583167 0.8115950305624449
-0.3907815631262526 0.8144513700879766
-0.3867735470941884 0.8172801772702333
-0.3827655310621243 0.8200814092644468
-0.3787575150300602 0.8228550232660694
-0.374749498997996 0.8256009765275599
-0.3707414829659319 0.8283192263741045
-0.3667334669338678 0.8310097302199904
-0.3627254509018036 0.8336724455837694
-0.3587174348697395 0.8363073301034991
-0.3547094188376754 0.8389143415508958
-0.3507014028056112 0.841493437845873
-0.3466933867735471 0.8440445770702436
-0.342685370741483 0.8465677174811976
-0.3386773547094188 0.8490628175242469
-0.3346693386773547 0.8515298358461981
-0.3306613226452907 0.8539687313072056
-0.3266533066132266 0.8563794629929966
-0.3226452905811624 0.8587619902268291
-0.3186372745490983 0.8611162725807151
-0.3146292585170342 0.8634422698864638
-0.31062124248497 0.8657399422468285
-0.3066132264529059 0.8680092500460319
-0.3026052104208418 0.8702501539597122
-0.2985971943887776 0.8724626149653933
-0.2945891783567135 0.8746465943518156
-0.2905811623246494 0.8768020537290411
-0.2865731462925852 0.8789289550372734
-0.2825651302605211 0.8810272605561587
-0.278557114228457 0.8830969329133102
-0.2745490981963928 0.8851379350931546
-0.2705410821643287 0.8871502304452229
-0.2665330661322646 0.8891337826922523
-0.2625250501002004 0.8910885559383732
-0.2585170340681363 0.8930145146762972
-0.2545090180360722 0.8949116237953711
-0.250501002004008 0.8967798485888853
-0.2464929859719439 0.8986191547610494
-0.2424849699398798 0.9004295084340135
-0.2384769539078156 0.9022108761546851
-0.2344689378757515 0.9039632249014239
-0.2304609218436875 0.9056865220904895
-0.2264529058116234 0.9073807355821294
-0.2224448897795592 0.9090458336868175
-0.2184368737474951 0.9106817851713368
-0.214428857715431 0.9122885592644648
-0.2104208416833668 0.9138661256625812
-0.2064128256513027 0.9154144545353842
-0.2024048096192386 0.9169335165309532
-0.1983967935871744 0.9184232827811493
-0.1943887775551103 0.9198837249064978
-0.1903807615230462 0.9213148150215887
-0.186372745490982 0.9227165257392873
-0.1823647294589179 0.9240888301757479
-0.1783567134268538 0.9254317019547237
-0.1743486973947896 0.9267451152122207
-0.1703406813627255 0.928029044600687
-0.1663326653306614 0.9292834652930378
-0.1623246492985972 0.9305083529867143
-0.1583166332665331 0.9317036839078489
-0.154308617234469 0.9328694348148945
-0.1503006012024048 0.9340055830021953
-0.1462925851703407 0.93511210630365
-0.1422845691382766 0.9361889830963397
-0.1382765531062125 0.9372361923036084
-0.1342685370741483 0.9382537133983323
-0.1302605210420842 0.9392415264063787
-0.1262525050100202 0.94019961190914
-0.122244488977956 0.9411279510469047
-0.1182364729458919 0.9420265255214613
-0.1142284569138278 0.9428953175987522
-0.1102204408817636 0.9437343101116833
-0.1062124248496995 0.9445434864625324
-0.1022044088176354 0.9453228306254537
-0.09819639278557124 0.946072327148848
-0.09418837675350711 0.9467919611571454
-0.09018036072144298 0.947481718353699
-0.08617234468937884 0.9481415850222281
-0.08216432865731471 0.9487715480291291
-0.07815631262525058 0.9493715948251042
-0.07414829659318645 0.949941713447128
-0.07014028056112231 0.9504818925200008
-0.06613226452905818 0.9509921212580219
-0.06212424849699405 0.9514723894664004
-0.05811623246492992 0.951922687542707
-0.05410821643286579 0.9523430064784631
-0.05010020040080165 0.952733337859922
-0.04609218436873752 0.9530936738697117
-0.04208416833667339 0.9534240072874731
-0.03807615230460926 0.9537243314912031
-0.03406813627254512 0.9539946404578773
-0.03006012024048099 0.9542349287646189
-0.02605210420841686 0.954445191589059
-0.02204408817635284 0.9546254247102669
-0.01803607214428871 0.9547756245094488
-0.01402805611222457 0.9548957879698203
-0.01002004008016044 0.9549859126774857
-0.006012024048096309 0.9550459968219571
-0.002004008016032177 0.9550760391959144
0.002004008016031955 0.9550760391959295
0.006012024048096087 0.9550459968219159
0.01002004008016022 0.9549859126774073
0.01402805611222435 0.9548957879697411
0.01803607214428848 0.9547756245093678
0.02204408817635262 0.9546254247102107
0.02605210420841675 0.9544451915888862
0.03006012024048088 0.9542349287643614
0.03406813627254501 0.9539946404575647
0.03807615230460915 0.9537243314907977
0.04208416833667328 0.9534240072869908
0.04609218436873741 0.9530936738691775
0.05010020040080154 0.9527333378593091
0.05410821643286567 0.9523430064777599
0.05811623246492981 0.9519226875419495
0.06212424849699394 0.9514723894655791
0.06613226452905807 0.9509921212571848
0.0701402805611222 0.9504818925191947
0.07414829659318634 0.9499417134462282
0.07815631262525047 0.9493715948241337
0.0821643286573146 0.9487715480281546
0.08617234468937873 0.9481415850212095
0.09018036072144286 0.9474817183526552
0.094188376753507 0.9467919611561165
0.09819639278557113 0.946072327147808
0.1022044088176353 0.9453228306244396
0.1062124248496994 0.9445434864614564
0.1102204408817635 0.9437343101105341
0.1142284569138277 0.9428953175975627
0.1182364729458918 0.9420265255202027
0.1222444889779559 0.9411279510457259
0.1262525050100201 0.9401996119079609
0.130260521042084 0.9392415264051607
0.1342685370741481 0.9382537133970843
0.1382765531062122 0.9372361923023779
0.1422845691382764 0.9361889830950656
0.1462925851703405 0.9351121063024078
0.1503006012024046 0.934005583000886
0.1543086172344688 0.9328694348135438
0.1583166332665329 0.9317036839064193
0.162324649298597 0.9305083529852172
0.1663326653306612 0.9292834652914584
0.1703406813627253 0.9280290445990927
0.1743486973947894 0.9267451152105727
0.1783567134268536 0.9254317019530031
0.1823647294589177 0.924088830174015
0.1863727454909818 0.9227165257375344
0.1903807615230459 0.9213148150197946
0.1943887775551101 0.9198837249046057
0.1983967935871742 0.9184232827791927
0.2024048096192383 0.9169335165289919
0.2064128256513025 0.9154144545333793
0.2104208416833666 0.9138661256606263
0.2144288577154307 0.9122885592624715
0.2184368737474949 0.9106817851693684
0.222444889779559 0.9090458336848138
0.2264529058116231 0.9073807355800827
0.2304609218436873 0.9056865220885481
0.2344689378757514 0.9039632248994669
0.2384769539078155 0.9022108761526521
0.2424849699398797 0.900429508431894
0.2464929859719438 0.8986191547587674
0.2505010020040079 0.8967798485865046
0.2545090180360721 0.8949116237929292
0.2585170340681362 0.8930145146737
0.2625250501002003 0.8910885559358152
0.2665330661322645 0.8891337826897002
0.2705410821643286 0.8871502304426133
0.2745490981963927 0.885137935090508
0.2785571142284569 0.883096932910677
0.282565130260521 0.8810272605535246
0.2865731462925851 0.8789289550345999
0.2905811623246493 0.8768020537263237
0.2945891783567134 0.8746465943490953
0.2985971943887775 0.87246261496263
0.3026052104208417 0.8702501539569538
0.3066132264529058 0.8680092500432117
0.3106212424849699 0.865739942243965
0.314629258517034 0.863442269883568
0.3186372745490982 0.8611162725778065
0.3226452905811623 0.85876199022389
0.3266533066132264 0.8563794629900886
0.3306613226452906 0.8539687313044415
0.3346693386773545 0.8515298358431517
0.3386773547094186 0.8490628175212998
0.3426853707414828 0.8465677174782189
0.3466933867735469 0.8440445770672967
0.350701402805611 0.8414934378428784
0.3547094188376752 0.8389143415478905
0.3587174348697393 0.8363073301004719
0.3627254509018034 0.8336724455807631
0.3667334669338675 0.8310097302169162
0.3707414829659317 0.828319226371026
0.3747494989979958 0.8256009765244364
0.3787575150300599 0.8228550232629002
0.3827655310621241 0.8200814092611747
0.3867735470941882 0.8172801772668858
0.3907815631262523 0.8144513700846286
0.3947895791583165 0.8115950305590102
0.3987975951903806 0.8087112015573068
0.4028056112224447 0.8057999259520374
0.4068136272545089 0.8028612466025244
0.410821643286573 0.7998952063359988
0.4148296593186371 0.7969018479284342
0.4188376753507013 0.7938812140846695
0.4228456913827654 0.7908333474179136
0.4268537074148295 0.7877582904282476
0.4308617234468937 0.7846560854815547
0.4348697394789578 0.7815267747867796
0.4388777555110219 0.7783704003723945
0.4428857715430861 0.7751870040633707
0.4468937875751502 0.771976627456208
0.4509018036072143 0.7687393118936341
0.4549098196392785 0.7654750984386934
0.4589178356713426 0.762184027847627
0.4629258517034067 0.7588661405420162
0.4669338677354709 0.7555214765804351
0.470941883767535 0.7521500756284685
0.4749498997995991 0.7487519769283324
0.4789579158316633 0.7453272192672907
0.4829659318637274 0.741875840944748
0.4869739478957915 0.7383978797388099
0.4909819639278556 0.7348933728714742
0.4949899799599198 0.7313623569722233
0.4989979959919839 0.7278048680409989
0.503006012024048 0.7242209414094056
0.5070140280561122 0.7206106117009965
0.5110220440881763 0.7169739127898102
0.5150300601202404 0.7133108777574865
0.5190380761523046 0.709621538849072
0.5230460921843687 0.7059059274269244
0.5270541082164328 0.7021640739232627
0.531062124248497 0.6983960077904774
0.5350701402805611 0.6946017574504075
0.539078156312625 0.6907813502406117
0.5430861723446891 0.6869348123599835
0.5470941883767533 0.6830621688105462
0.5511022044088174 0.6791634433388645
0.5551102204408815 0.6752386583738574
0.5591182364729457 0.6712878349625679
0.5631262525050098 0.66731099270377
0.5671342685370739 0.6633081496781805
0.5711422845691381 0.6592793223764801
0.5751503006012022 0.6552245256242462
0.5791583166332663 0.6511437725031467
0.5831663326653305 0.6470370742702772
0.5871743486973946 0.6429044402724969
0.5911823647294587 0.6387458778583779
0.5951903807615229 0.6345613922855969
0.599198396793587 0.6303509866245005
0.6032064128256511 0.6261146616577266
0.6072144288577153 0.6218524157751444
0.6112224448897794 0.6175642448643447
0.6152304609218435 0.6132501421954575
0.6192384769539077 0.6089100983013936
0.6232464929859718 0.604544100852663
0.6272545090180359 0.6001521345259322
0.6312625250501001 0.5957341808662443
0.6352705410821642 0.5912902181432266
0.6392785571142283 0.5868202211997268
0.6432865731462925 0.5823241612936578
0.6472945891783566 0.5778020059317523
0.6513026052104207 0.5732537186944847
0.6553106212424848 0.5686792590532188
0.659318637274549 0.5640785821770961
0.6633266533066131 0.5594516387304272
0.6673346693386772 0.5547983746590827
0.6713426853707414 0.5501187309659935
0.6753507014028055 0.5454126434740759
0.6793587174348696 0.5406800425767356
0.6833667334669338 0.5359208529744253
0.6873747494989979 0.5311349933962708
0.691382765531062 0.5263223763064832
0.6953907815631262 0.5214829075936022
0.6993987975951903 0.5166164862416265
0.7034068136272544 0.5117230039823671
0.7074148296593186 0.5068023449264931
0.7114228456913827 0.5018543851723756
0.7154308617234468 0.4968789923912336
0.719438877755511 0.4918760253867793
0.7234468937875751 0.4868453336259999
0.7274549098196392 0.4817867567416419
0.7314629258517034 0.476700124000847
0.7354709418837675 0.4715852537393118
0.7394789579158316 0.4664419527589743
0.7434869739478958 0.4612700156823519
0.7474949899799597 0.4560692242648182
0.7515030060120238 0.4508393466570863
0.7555110220440879 0.4455801366163421
0.7595190380761521 0.4402913326596947
0.7635270541082162 0.4349726571560859
0.7675350701402803 0.4296238153497426
0.7715430861723445 0.4242444943101107
0.7755511022044086 0.4188343618000008
0.7795591182364727 0.4133930650554966
0.7835671342685369 0.4079202294674356
0.787575150300601 0.40241545715606
0.7915831663326651 0.3968783254266964
0.7955911823647293 0.3913083850955601
0.7995991983967934 0.3857051586702487
0.8036072144288575 0.3800681383707777
0.8076152304609217 0.3743967839729135
0.8116232464929858 0.3686905204536891
0.8156312625250499 0.3629487354170729
0.819639278557114 0.3571707762736
0.8236472945891782 0.3513559471442809
0.8276553106212423 0.345503505455929
0.8316633266533064 0.3396126581882966
0.8356713426853706 0.3336825577291031
0.8396793587174347 0.3277122972853354
0.8436873747494988 0.3217009057907929
0.847695390781563 0.3156473422406639
0.8517034068136271 0.3095504893723137
0.8557114228456912 0.3034091465967962
0.8597194388777554 0.2972220220689414
0.8637274549098195 0.290987723765144
0.8677354709418836 0.284704749409747
0.8717434869739478 0.2783714750643181
0.8757515030060119 0.2719861421541581
0.879759519038076 0.265546842661749
0.8837675350701402 0.2590515021580377
0.8877755511022043 0.2524978602717376
0.8917835671342684 0.2458834481039766
0.8957915831663326 0.2392055619811098
0.8997995991983967 0.2324612327885945
0.9038076152304608 0.2256471899353948
0.907815631262525 0.2187598187482026
0.9118236472945891 0.2117951097580028
0.9158316633266532 0.204748597900403
0.9198396793587174 0.1976152890457886
0.9238476953907815 0.1903895704564609
0.9278557114228456 0.1830651006186742
0.9318637274549098 0.1756346722894434
0.9358717434869739 0.1680900402818558
0.939879759519038 0.1604217021295724
0.9438877755511021 0.1526186147212369
0.9478957915831663 0.1446678222730936
0.9519038076152302 0.1365539588951534
0.9559118236472943 0.1282585694052761
0.9599198396793585 0.1197591592537535
0.9639278557114226 0.1110278272771127
0.9679358717434867 0.1020292307130567
0.9719438877755509 0.09271743111334751
0.975951903807615 0.0830307508772045
0.9799599198396791 0.07288288437024475
0.9839679358717432 0.06214569445462029
0.9879759519038074 0.05061804483357117
0.9919839679358715 0.03788984221004608
0.9959919839679356 0.02359913106955481
0.9999999999999998 -0


==> graphs/phi1_0.9.dat <==
-1 -0
-0.9959919839679359 0.009821277644188988
-0.9919839679358717 0.01831464156368143
-0.9879759519038076 0.02640621202411757
-0.9839679358717435 0.03423744850201094
-0.9799599198396793 0.04188103456881264
-0.9759519038076152 0.04937880135876693
-0.9719438877755511 0.0567578358975691
-0.9679358717434869 0.0640370075799339
-0.9639278557114228 0.07123015276596038
-0.9599198396793587 0.07834780860098883
-0.9559118236472945 0.08539823620926251
-0.9519038076152304 0.09238806267514942
-0.9478957915831663 0.09932270376566475
-0.9438877755511023 0.1062066533688638
-0.9398797595190381 0.113043688176759
-0.935871743486974 0.1198370164154904
-0.9318637274549099 0.1265893884501561
-0.9278557114228457 0.1333031806983184
-0.9238476953907816 0.1399804604131744
-0.9198396793587175 0.1466230364711008
-0.9158316633266533 0.1532324997327435
-0.9118236472945892 0.159810255510495
-0.9078156312625251 0.1663575499729246
-0.9038076152304609 0.1728754918314498
-0.8997995991983968 0.1793650703125214
-0.8957915831663327 0.1858271701738239
-0.8917835671342685 0.1922625843449718
-0.8877755511022044 0.1986720246420883
-0.8837675350701403 0.2050561309074881
-0.8797595190380761 0.2114154788521335
-0.875751503006012 0.2177505868215783
-0.8717434869739479 0.2240619216631232
-0.8677354709418837 0.2303499038375745
-0.8637274549098196 0.236614911892778
-0.8597194388777555 0.2428572863948858
-0.8557114228456915 0.249077333396602
-0.8517034068136273 0.2552753275082534
-0.8476953907815632 0.261451514626549
-0.8436873747494991 0.267606114367244
-0.8396793587174349 0.2737393222404666
-0.8356713426853708 0.2798513116017428
-0.8316633266533067 0.2859422354067018
-0.8276553106212425 0.2920122277934372
-0.8236472945891784 0.2980614055129723
-0.8196392785571143 0.3040898692257007
-0.8156312625250501 0.310097704678912
-0.811623246492986 0.3160849837786796
-0.8076152304609219 0.3220517655677572
-0.8036072144288577 0.3279980971193942
-0.7995991983967936 0.3339240143559563
-0.7955911823647295 0.3398295428000184
-0.7915831663326653 0.3457146982647757
-0.7875751503006012 0.3515794874897586
-0.7835671342685371 0.3574239087270769
-0.7795591182364729 0.3632479522830485
-0.7755511022044088 0.369051601019204
-0.7715430861723447 0.374834830816576
-0.7675350701402806 0.3805976110063994
-0.7635270541082164 0.3863399047703788
-0.7595190380761523 0.392061669513051
-0.7555110220440882 0.3977628572086737
-0.751503006012024 0.4034434147247997
-0.7474949899799599 0.4091032841244669
-0.7434869739478958 0.4147424029487532
-0.7394789579158316 0.4203607044812422
-0.7354709418837675 0.4259581179959076
-0.7314629258517034 0.4315345689896286
-0.7274549098196392 0.4370899794005636
-0.7234468937875751 0.4426242678134236
-0.719438877755511 0.4481373496527161
-0.7154308617234469 0.4536291373646416
-0.7114228456913828 0.4590995405886784
-0.7074148296593187 0.4645484663195933
-0.7034068136272545 0.4699758190602906
-0.6993987975951904 0.4753815009664377
-0.6953907815631263 0.4807654119832865
-0.6913827655310621 0.4861274499752891
-0.687374749498998 0.4914675108488581
-0.6833667334669339 0.496785488668899
-0.6793587174348698 0.5020812757693952
-0.6753507014028056 0.5073547628584801
-0.6713426853707415 0.5126058391183366
-0.6673346693386774 0.5178343923002841
-0.6633266533066133 0.5230403088152792
-0.6593186372745492 0.5282234738201002
-0.6553106212424851 0.5333837712997048
-0.6513026052104209 0.5385210841456226
-0.6472945891783568 0.5436352942308907
-0.6432865731462927 0.5487262824816226
-0.6392785571142285 0.5537939289455382
-0.6352705410821644 0.5588381128573395
-0.6312625250501003 0.5638587127014824
-0.6272545090180361 0.5688556062722047
-0.623246492985972 0.5738286707310167
-0.6192384769539079 0.5787777826619658
-0.6152304609218437 0.5837028181245488
-0.6112224448897796 0.5886036527046004
-0.6072144288577155 0.5934801615631404
-0.6032064128256514 0.5983322194833086
-0.5991983967935872 0.6031597009155277
-0.5951903807615231 0.6079624800209881
-0.591182364729459 0.61274043071346
-0.5871743486973948 0.6174934266995737
-0.5831663326653307 0.6222213415176945
-0.5791583166332666 0.6269240485753335
-0.5751503006012024 0.6316014211853082
-0.5711422845691383 0.6362533326005875
-0.5671342685370742 0.6408796560479874
-0.56312625250501 0.6454802647606527
-0.5591182364729459 0.6500550320095305
-0.5551102204408818 0.6546038311337344
-0.5511022044088176 0.6591265355699827
-0.5470941883767535 0.6636230188810153
-0.5430861723446894 0.6680931547831797
-0.5390781563126252 0.6725368171731313
-0.5350701402805611 0.6769538801536543
-0.531062124248497 0.681344218058761
-0.5270541082164328 0.6857077054779803
-0.5230460921843687 0.6900442172799264
-0.5190380761523046 0.6943536286352552
-0.5150300601202404 0.6986358150388255
-0.5110220440881764 0.7028906523313169
-0.5070140280561123 0.7071180167201652
-0.5030060120240482 0.7113177848000102
-0.498997995991984 0.715489833572458
-0.4949899799599199 0.7196340404653355
-0.4909819639278558 0.7237502833514979
-0.4869739478957916 0.7278384405670627
-0.4829659318637275 0.7318983909291609
-0.4789579158316634 0.7359300137532354
-0.4749498997995992 0.7399331888699262
-0.4709418837675351 0.7439077966414642
-0.466933867735471 0.747853717977657
-0.4629258517034068 0.7517708343515452
-0.4589178356713427 0.7556590278146169
-0.4549098196392786 0.7595181810116269
-0.4509018036072144 0.7633481771950779
-0.4468937875751503 0.7671489002393701
-0.4428857715430862 0.7709202346546153
-0.438877755511022 0.7746620656000981
-0.434869739478958 0.7783742788974716
-0.4308617234468939 0.7820567610435384
-0.4268537074148298 0.7857093992229148
-0.4228456913827656 0.789332081320234
-0.4188376753507015 0.7929246959321827
-0.4148296593186374 0.7964871323792354
-0.4108216432865732 0.8000192807171274
-0.4068136272545091 0.8035210317480668
-0.402805611222445 0.8069922770317588
-0.3987975951903808 0.8104329088961127
-0.3947895791583167 0.8138428204477369
-0.3907815631262526 0.817221905582265
-0.3867735470941884 0.8205700589944264
-0.3827655310621243 0.8238871761879045
-0.3787575150300602 0.8271731534849788
-0.374749498997996 0.8304278880360102
-0.3707414829659319 0.8336512778286532
-0.3667334669338678 0.8368432216969838
-0.3627254509018036 0.8400036193303467
-0.3587174348697395 0.8431323712821064
-0.3547094188376754 0.8462293789781058
-0.3507014028056112 0.8492945447251165
-0.3466933867735471 0.8523277717189361
-0.342685370741483 0.8553289640525126
-0.3386773547094188 0.8582980267237511
-0.3346693386773547 0.8612348656432299
-0.3306613226452907 0.8641393876418295
-0.3266533066132266 0.8670115004780536
-0.3226452905811624 0.8698511128453515
-0.3186372745490983 0.8726581343792209
-0.3146292585170342 0.8754324756642226
-0.31062124248497 0.8781740482408098
-0.3066132264529059 0.8808827646120311
-0.3026052104208418 0.8835585382501348
-0.2985971943887776 0.8862012836030142
-0.2945891783567135 0.8888109161005208
-0.2905811623246494 0.8913873521607097
-0.2865731462925852 0.8939305091959072
-0.2825651302605211 0.8964403056186342
-0.278557114228457 0.8989166608475222
-0.2745490981963928 0.9013594953129781
-0.2705410821643287 0.9037687304628566
-0.2665330661322646 0.9061442887679384
-0.2625250501002004 0.9084860937273188
-0.2585170340681363 0.9107940698737188
-0.2545090180360722 0.9130681427786451
-0.250501002004008 0.9153082390575116
-0.2464929859719439 0.917514286374553
-0.2424849699398798 0.9196862134477625
-0.2384769539078156 0.9218239500536209
-0.2344689378757515 0.9239274270317778
-0.2304609218436875 0.9259965762896691
-0.2264529058116234 0.9280313308069448
-0.2224448897795592 0.9300316246398685
-0.2184368737474951 0.9319973929256365
-0.214428857715431 0.9339285718865733
-0.2104208416833668 0.9358250988342182
-0.2064128256513027 0.9376869121733442
-0.2024048096192386 0.9395139514059478
-0.1983967935871744 0.941306157135017
-0.1943887775551103 0.9430634710683121
-0.1903807615230462 0.944785836022087
-0.186372745490982 0.9464731959245413
-0.1823647294589179 0.9481254958194579
-0.1783567134268538 0.9497426818695447
-0.1743486973947896 0.9513247013598026
-0.1703406813627255 0.9528715027007614
-0.1663326653306614 0.9543830354316002
-0.1623246492985972 0.9558592502233099
-0.1583166332665331 0.9573000988816616
-0.154308617234469 0.9587055343501658
-0.1503006012024048 0.960075510712861
-0.1462925851703407 0.9614099831971455
-0.1422845691382766 0.9627089081764354
-0.1382765531062125 0.9639722431728013
-0.1342685370741483 0.9651999468594956
-0.1302605210420842 0.9663919790634207
-0.1262525050100202 0.9675483007675373
-0.122244488977956 0.9686688741131524
-0.1182364729458919 0.969753662402146
-0.1142284569138278 0.9708026300991746
-0.1102204408817636 0.9718157428337374
-0.1062124248496995 0.9727929674022172
-0.1022044088176354 0.9737342717697977
-0.09819639278557124 0.9746396250723388
-0.09418837675350711 0.9755089976181968
-0.09018036072144298 0.9763423608899382
-0.08617234468937884 0.9771396875460124
-0.08216432865731471 0.9779009514223246
-0.07815631262525058 0.9786261275337607
-0.07414829659318645 0.979315192075597
-0.07014028056112231 0.979968122424944
-0.06613226452905818 0.9805848971419656
-0.06212424849699405 0.9811654959711953
-0.05811623246492992 0.9817098998426349
-0.05410821643286579 0.9822180908728616
-0.05010020040080165 0.9826900523660831
-0.04609218436873752 0.9831257688151017
-0.04208416833667339 0.9835252259021449
-0.03807615230460926 0.983888410499724
-0.03406813627254512 0.9842153106713974
-0.03006012024048099 0.984505915672425
-0.02605210420841686 0.9847602159503617
-0.02204408817635284 0.984978203145626
-0.01803607214428871 0.9851598700920123
-0.01402805611222457 0.9853052108170246
-0.01002004008016044 0.9854142205422616
-0.006012024048096309 0.9854868956836822
-0.002004008016032177 0.9855232338518234
0.002004008016031955 0.9855232338519188
0.006012024048096087 0.9854868956839811
0.01002004008016022 0.9854142205427753
0.01402805611222435 0.9853052108177686
0.01803607214428848 0.9851598700929979
0.02204408817635262 0.9849782031468561
0.02605210420841675 0.9847602159518236
0.03006012024048088 0.9845059156741199
0.03406813627254501 0.9842153106733128
0.03807615230460915 0.9838884105018421
0.04208416833667328 0.9835252259044636
0.04609218436873741 0.983125768817616
0.05010020040080154 0.9826900523687777
0.05410821643286567 0.9822180908757419
0.05811623246492981 0.9817098998457128
0.06212424849699394 0.9811654959744865
0.06613226452905807 0.9805848971454503
0.0701402805611222 0.9799681224286264
0.07414829659318634 0.9793151920794803
0.07815631262525047 0.9786261275378411
0.0821643286573146 0.9779009514266241
0.08617234468937873 0.9771396875505206
0.09018036072144286 0.9763423608946349
0.094188376753507 0.9755089976230796
0.09819639278557113 0.9746396250774273
0.1022044088176353 0.9737342717750707
0.1062124248496994 0.9727929674076706
0.1102204408817635 0.9718157428393628
0.1142284569138277 0.9708026301049643
0.1182364729458918 0.9697536624080866
0.1222444889779559 0.9686688741192545
0.1262525050100201 0.9675483007737978
0.130260521042084 0.9663919790698179
0.1342685370741481 0.9651999468660307
0.1382765531062122 0.9639722431794757
0.1422845691382764 0.9627089081832496
0.1462925851703405 0.9614099832041109
0.1503006012024046 0.9600755107199648
0.1543086172344688 0.9587055343574036
0.1583166332665329 0.9573000988890346
0.162324649298597 0.9558592502307895
0.1663326653306612 0.9543830354391935
0.1703406813627253 0.9528715027084774
0.1743486973947894 0.951324701367622
0.1783567134268536 0.9497426818774494
0.1823647294589177 0.94812549582745
0.1863727454909818 0.9464731959326227
0.1903807615230459 0.9447858360302614
0.1943887775551101 0.9430634710765718
0.1983967935871742 0.9413061571433365
0.2024048096192383 0.9395139514143442
0.2064128256513025 0.9376869121818266
0.2104208416833666 0.9358250988427769
0.2144288577154307 0.933928571895224
0.2184368737474949 0.9319973929343862
0.222444889779559 0.9300316246487297
0.2264529058116231 0.9280313308159139
0.2304609218436873 0.9259965762987514
0.2344689378757514 0.9239274270409538
0.2384769539078155 0.9218239500628783
0.2424849699398797 0.9196862134571093
0.2464929859719438 0.9175142863839828
0.2505010020040079 0.9153082390670534
0.2545090180360721 0.9130681427883239
0.2585170340681362 0.9107940698835216
0.2625250501002003 0.9084860937372489
0.2665330661322645 0.9061442887779881
0.2705410821643286 0.9037687304730218
0.2745490981963927 0.9013594953232511
0.2785571142284569 0.8989166608578888
0.282565130260521 0.8964403056290896
0.2865731462925851 0.8939305092064315
0.2905811623246493 0.8913873521713068
0.2945891783567134 0.8888109161111925
0.2985971943887775 0.8862012836137706
0.3026052104208417 0.8835585382609896
0.3066132264529058 0.8808827646229805
0.3106212424849699 0.8781740482518532
0.314629258517034 0.875432475675368
0.3186372745490982 0.8726581343904719
0.3226452905811623 0.8698511128566982
0.3266533066132264 0.867011500489502
0.3306613226452906 0.8641393876533703
0.3346693386773545 0.8612348656548271
0.3386773547094186 0.8582980267354341
0.3426853707414828 0.855328964064319
0.3466933867735469 0.8523277717308743
0.350701402805611 0.8492945447371969
0.3547094188376752 0.8462293789903353
0.3587174348697393 0.8431323712944698
0.3627254509018034 0.840003619342864
0.3667334669338675 0.8368432217096583
0.3707414829659317 0.8336512778414965
0.3747494989979958 0.8304278880490166
0.3787575150300599 0.8271731534981516
0.3827655310621241 0.8238871762012343
0.3867735470941882 0.8205700590079078
0.3907815631262523 0.8172219055958967
0.3947895791583165 0.813842820461521
0.3987975951903806 0.8104329089100542
0.4028056112224447 0.8069922770458697
0.4068136272545089 0.8035210317623324
0.410821643286573 0.8000192807315557
0.4148296593186371 0.7964871323938341
0.4188376753507013 0.7929246959469212
0.4228456913827654 0.7893320813351098
0.4268537074148295 0.7857093992379217
0.4308617234468937 0.7820567610586746
0.4348697394789578 0.778374278912732
0.4388777555110219 0.7746620656154909
0.4428857715430861 0.7709202346701048
0.4468937875751502 0.7671489002549594
0.4509018036072143 0.7633481772107626
0.4549098196392785 0.7595181810274089
0.4589178356713426 0.7556590278304786
0.4629258517034067 0.7517708343674633
0.4669338677354709 0.7478537179936204
0.470941883767535 0.7439077966574766
0.4749498997995991 0.739933188885996
0.4789579158316633 0.7359300137693419
0.4829659318637274 0.7318983909452955
0.4869739478957915 0.727838440583238
0.4909819639278556 0.7237502833677052
0.4949899799599198 0.7196340404815852
0.4989979959919839 0.7154898335887604
0.503006012024048 0.7113177848163688
0.5070140280561122 0.7071180167365573
0.5110220440881763 0.7028906523477271
0.5150300601202404 0.6986358150552548
0.5190380761523046 0.6943536286516864
0.5230460921843687 0.6900442172963699
0.5270541082164328 0.685707705494451
0.531062124248497 0.6813442180752848
0.5350701402805611 0.6769538801702321
0.539078156312625 0.6725368171897402
0.5430861723446891 0.6680931547998501
0.5470941883767533 0.6636230188977273
0.5511022044088174 0.6591265355867393
0.5551102204408815 0.6546038311505331
0.5591182364729457 0.6500550320263626
0.5631262525050098 0.6454802647775141
0.5671342685370739 0.6408796560649012
0.5711422845691381 0.636253332617549
0.5751503006012022 0.6316014212023201
0.5791583166332663 0.6269240485924154
0.5831663326653305 0.6222213415348367
0.5871743486973946 0.6174934267167782
0.5911823647294587 0.6127404307307118
0.5951903807615229 0.6079624800382651
0.599198396793587 0.6031597009327949
0.6032064128256511 0.5983322195005519
0.6072144288577153 0.5934801615803703
0.6112224448897794 0.5886036527218176
0.6152304609218435 0.5837028181417544
0.6192384769539077 0.5787777826791743
0.6232464929859718 0.5738286707482246
0.6272545090180359 0.5688556062893971
0.6312625250501001 0.5638587127186567
0.6352705410821642 0.5588381128744551
0.6392785571142283 0.5537939289625954
0.6432865731462925 0.5487262824986466
0.6472945891783566 0.5436352942478673
0.6513026052104207 0.5385210841625585
0.6553106212424848 0.5333837713165753
0.659318637274549 0.5282234738368904
0.6633266533066131 0.5230403088319705
0.6673346693386772 0.5178343923168917
0.6713426853707414 0.512605839134836
0.6753507014028055 0.5073547628748613
0.6793587174348696 0.5020812757856574
0.6833667334669338 0.49678548868504
0.6873747494989979 0.4914675108648778
0.691382765531062 0.4861274499911918
0.6953907815631262 0.4807654119990931
0.6993987975951903 0.4753815009821428
0.7034068136272544 0.4699758190759081
0.7074148296593186 0.4645484663351107
0.7114228456913827 0.4590995406040849
0.7154308617234468 0.4536291373799147
0.719438877755511 0.448137349667883
0.7234468937875751 0.4426242678284459
0.7274549098196392 0.4370899794154167
0.7314629258517034 0.4315345690043242
0.7354709418837675 0.4259581180104471
0.7394789579158316 0.4203607044956455
0.7434869739478958 0.4147424029630211
0.7474949899799597 0.4091032841386094
0.7515030060120238 0.4034434147387908
0.7555110220440879 0.3977628572225227
0.7595190380761521 0.3920616695267354
0.7635270541082162 0.3863399047838875
0.7675350701402803 0.3805976110197154
0.7715430861723445 0.3748348308297025
0.7755511022044086 0.3690516010321453
0.7795591182364727 0.363247952295793
0.7835671342685369 0.3574239087396233
0.787575150300601 0.3515794875021029
0.7915831663326651 0.3457146982769211
0.7955911823647293 0.3398295428119645
0.7995991983967934 0.3339240143677046
0.8036072144288575 0.3279980971309525
0.8076152304609217 0.3220517655791108
0.8116232464929858 0.3160849837898385
0.8156312625250499 0.3100977046898708
0.819639278557114 0.3040898692364702
0.8236472945891782 0.2980614055235422
0.8276553106212423 0.2920122278038162
0.8316633266533064 0.2859422354168877
0.8356713426853706 0.2798513116117342
0.8396793587174347 0.273739322250262
0.8436873747494988 0.2676061143768502
0.847695390781563 0.2614515146359642
0.8517034068136271 0.2552753275174759
0.8557114228456912 0.2490773334056469
0.8597194388777554 0.2428572864037494
0.8637274549098195 0.2366149119014817
0.8677354709418836 0.2303499038461159
0.8717434869739478 0.2240619216714984
0.8757515030060119 0.2177505868297845
0.879759519038076 0.2114154788601585
0.8837675350701402 0.2050561309153308
0.8877755511022043 0.1986720246497339
0.8917835671342684 0.1922625843524213
0.8957915831663326 0.1858271701810593
0.8997995991983967 0.1793650703195493
0.9038076152304608 0.1728754918382591
0.907815631262525 0.1663575499795137
0.9118236472945891 0.1598102555168601
0.9158316633266532 0.1532324997388853
0.9198396793587174 0.1466230364770158
0.9238476953907815 0.1399804604188548
0.9278557114228456 0.1333031807037464
0.9318637274549098 0.1265893884553108
0.9358717434869739 0.1198370164203598
0.939879759519038 0.1130436881813366
0.9438877755511021 0.106206653373162
0.9478957915831663 0.0993227037696887
0.9519038076152302 0.09238806267889471
0.9559118236472943 0.08539823621271374
0.9599198396793585 0.07834780860416195
0.9639278557114226 0.07123015276884892
0.9679358717434867 0.06403700758254172
0.9719438877755509 0.05675783589988118
0.975951903807615 0.04937880136077764
0.9799599198396791 0.04188103457051931
0.9839679358717432 0.03423744850340475
0.9879759519038074 0.02640621202519029
0.9919839679358715 0.01831464156441969
0.9959919839679356 0.009821277644586322
0.9999999999999998 -0


==> graphs/phi2_0.3.dat <==
-1 -0
-0.9959919839679359 -0.1745529232819249
-0.9919839679358717 -0.1992161380469879
-0.9879759519038076 -0.2357098518899543
-0.9839679358717435 -0.262073028953277
-0.9799599198396793 -0.2859191440564466
-0.9759519038076152 -0.3072492185326721
-0.9719438877755511 -0.3268953028603084
-0.9679358717434869 -0.3452049053319061
-0.9639278557114228 -0.3624489333007311
-0.9599198396793587 -0.3788116023943007
-0.9559118236472945 -0.3944299915328769
-0.9519038076152304 -0.4094077692279413
-0.9478957915831663 -0.4238256132582074
-0.9438877755511023 -0.4377475502826838
-0.9398797595190381 -0.4512252895485423
-0.935871743486974 -0.4643012075481611
-0.9318637274549099 -0.4770104741766665
-0.9278557114228457 -0.489382600199041
-0.9238476953907816 -0.5014425851622111
-0.9198396793587175 -0.5132117877299336
-0.9158316633266533 -0.5247085915230734
-0.9118236472945892 -0.5359489261322468
-0.9078156312625251 -0.5469466763114147
-0.9038076152304609 -0.5577140100534027
-0.8997995991983968 -0.5682616414020951
-0.8957915831663327 -0.578599046288242
-0.8917835671342685 -0.5887346378036455
-0.8877755511022044 -0.5986759130191749
-0.8837675350701403 -0.6084295738195107
-0.8797595190380761 -0.6180016296952754
-0.875751503006012 -0.6273974832825983
-0.8717434869739479 -0.6366220042928261
-0.8677354709418837 -0.6456795914231259
-0.8637274549098196 -0.6545742269476983
-0.8597194388777555 -0.663309521974868
-0.8557114228456915 -0.6718887579379478
-0.8517034068136273 -0.6803149201316047
-0.8476953907815632 -0.688590729600019
-0.8436873747494991 -0.6967186690776268
-0.8396793587174349 -0.7047010068647351
-0.8356713426853708 -0.71253981794093
-0.8316633266533067 -0.72023700159983
-0.8276553106212425 -0.7277942990461991
-0.8236472945891784 -0.7352133071097338
-0.8196392785571143 -0.742495491564375
-0.8156312625250501 -0.749642199017077
-0.811623246492986 -0.7566546673961405
-0.8076152304609219 -0.763534035194155
-0.8036072144288577 -0.7702813503113214
-0.7995991983967936 -0.7768975776436546
-0.7955911823647295 -0.7833836063539729
-0.7915831663326653 -0.789740255614249
-0.7875751503006012 -0.7959682814898893
-0.7835671342685371 -0.8020683809846388
-0.7795591182364729 -0.8080411979098345
-0.7755511022044088 -0.8138873266783783
-0.7715430861723447 -0.8196073166807309
-0.7675350701402806 -0.8252016758810418
-0.7635270541082164 -0.8306708743069218
-0.7595190380761523 -0.8360153470590009
-0.7555110220440882 -0.8412354975835891
-0.751503006012024 -0.8463316999050482
-0.7474949899799599 -0.8513043013406237
-0.7434869739478958 -0.8561536249372922
-0.7394789579158316 -0.8608799711650204
-0.7354709418837675 -0.8654836205429951
-0.7314629258517034 -0.8699648348018557
-0.7274549098196392 -0.8743238591759137
-0.7234468937875751 -0.8785609235494363
-0.719438877755511 -0.8826762442545129
-0.7154308617234469 -0.8866700253068088
-0.7114228456913828 -0.8905424597140862
-0.7074148296593187 -0.8942937307160549
-0.7034068136272545 -0.8979240130260411
-0.6993987975951904 -0.901433473543197
-0.6953907815631263 -0.9048222728933125
-0.6913827655310621 -0.9080905656616002
-0.687374749498998 -0.9112385023158984
-0.6833667334669339 -0.9142662285812159
-0.6793587174348698 -0.9171738876735872
-0.6753507014028056 -0.9199616200544904
-0.6713426853707415 -0.9226295645192731
-0.6673346693386774 -0.9251778587489992
-0.6633266533066133 -0.9276066400501168
-0.6593186372745492 -0.9299160456332151
-0.6553106212424851 -0.9321062134794257
-0.6513026052104209 -0.9341772826857012
-0.6472945891783568 -0.9361293940500947
-0.6432865731462927 -0.9379626902579147
-0.6392785571142285 -0.9396773168564744
-0.6352705410821644 -0.9412734219676508
-0.6312625250501003 -0.9427511573130706
-0.6272545090180361 -0.9441106780403825
-0.623246492985972 -0.9453521437586171
-0.6192384769539079 -0.946475717951792
-0.6152304609218437 -0.947481569087087
-0.6112224448897796 -0.9483698705750415
-0.6072144288577155 -0.9491408009248877
-0.6032064128256514 -0.9497945444738027
-0.5991983967935872 -0.9503312908319311
-0.5951903807615231 -0.9507512362146838
-0.591182364729459 -0.9510545825551752
-0.5871743486973948 -0.9512415385398062
-0.5831663326653307 -0.9513123193956694
-0.5791583166332666 -0.9512671471199822
-0.5751503006012024 -0.9511062509202979
-0.5711422845691383 -0.9508298669880011
-0.5671342685370742 -0.9504382389434688
-0.56312625250501 -0.9499316179994505
-0.5591182364729459 -0.949310262817283
-0.5551102204408818 -0.9485744400361946
-0.5511022044088176 -0.9477244241070422
-0.5470941883767535 -0.9467604975388871
-0.5430861723446894 -0.9456829509695299
-0.5390781563126252 -0.9444920832538028
-0.5350701402805611 -0.9431882017572847
-0.531062124248497 -0.9417716221412432
-0.5270541082164328 -0.9402426686025224
-0.5230460921843687 -0.9386016740559177
-0.5190380761523046 -0.9368489800750543
-0.5150300601202404 -0.9349849369629417
-0.5110220440881764 -0.9330099039386078
-0.5070140280561123 -0.9309242488999866
-0.5030060120240482 -0.9287283491404462
-0.498997995991984 -0.9264225904549898
-0.4949899799599199 -0.9240073680651976
-0.4909819639278558 -0.9214830860607184
-0.4869739478957916 -0.918850157835176
-0.4829659318637275 -0.9161090058664252
-0.4789579158316634 -0.9132600617956966
-0.4749498997995992 -0.9103037666263893
-0.4709418837675351 -0.9072405705386987
-0.466933867735471 -0.9040709329663219
-0.4629258517034068 -0.9007953227336325
-0.4589178356713427 -0.8974142178198595
-0.4549098196392786 -0.8939281057204873
-0.4509018036072144 -0.8903374830699522
-0.4468937875751503 -0.8866428559671319
-0.4428857715430862 -0.8828447398148505
-0.438877755511022 -0.878943659308759
-0.434869739478958 -0.8749401484841477
-0.4308617234468939 -0.8708347506858175
-0.4268537074148298 -0.8666280186805168
-0.4228456913827656 -0.8623205143649986
-0.4188376753507015 -0.8579128090431949
-0.4148296593186374 -0.85340548320884
-0.4108216432865732 -0.8487991266730451
-0.4068136272545091 -0.8440943384477334
-0.402805611222445 -0.8392917267098887
-0.3987975951903808 -0.8343919088243547
-0.3947895791583167 -0.8293955113461947
-0.3907815631262526 -0.824303169908106
-0.3867735470941884 -0.8191155292462817
-0.3827655310621243 -0.8138332431164161
-0.3787575150300602 -0.8084569742878156
-0.374749498997996 -0.8029873945130694
-0.3707414829659319 -0.7974251845006546
-0.3667334669338678 -0.791771033787796
-0.3627254509018036 -0.7860256407625308
-0.3587174348697395 -0.7801897127336533
-0.3547094188376754 -0.7742639655048728
-0.3507014028056112 -0.7682491238600406
-0.3466933867735471 -0.7621459209850054
-0.342685370741483 -0.7559550988583001
-0.3386773547094188 -0.7496774077983396
-0.3346693386773547 -0.7433136068315207
-0.3306613226452907 -0.7368644631582537
-0.3266533066132266 -0.7303307525307148
-0.3226452905811624 -0.7237132589349765
-0.3186372745490983 -0.7170127745421853
-0.3146292585170342 -0.7102300998545173
-0.31062124248497 -0.7033660431841123
-0.3066132264529059 -0.6964214212674854
-0.3026052104208418 -0.6893970585350595
-0.2985971943887776 -0.6822937873726346
-0.2945891783567135 -0.6751124480090875
-0.2905811623246494 -0.6678538885192721
-0.2865731462925852 -0.6605189644994539
-0.2825651302605211 -0.6531085392816661
-0.278557114228457 -0.6456234836442939
-0.2745490981963928 -0.6380646758865842
-0.2705410821643287 -0.6304330016213209
-0.2665330661322646 -0.6227293538063424
-0.2625250501002004 -0.6149546325455169
-0.2585170340681363 -0.6071097451686326
-0.2545090180360722 -0.5991956059272608
-0.250501002004008 -0.5912131361771488
-0.2464929859719439 -0.5831632640068303
-0.2424849699398798 -0.5750469244070971
-0.2384769539078156 -0.5668650589676495
-0.2344689378757515 -0.5586186159826174
-0.2304609218436875 -0.5503085502340477
-0.2264529058116234 -0.5419358228705999
-0.2224448897795592 -0.5335014015076289
-0.2184368737474951 -0.5250062598745575
-0.214428857715431 -0.5164513779086456
-0.2104208416833668 -0.5078377416692
-0.2064128256513027 -0.499166343059785
-0.2024048096192386 -0.4904381798884644
-0.1983967935871744 -0.4816542557935038
-0.1943887775551103 -0.472815579978583
-0.1903807615230462 -0.4639231673136467
-0.186372745490982 -0.454978038077982
-0.1823647294589179 -0.4459812179348165
-0.1783567134268538 -0.4369337378192742
-0.1743486973947896 -0.4278366338584373
-0.1703406813627255 -0.4186909471958156
-0.1663326653306614 -0.4094977239201371
-0.1623246492985972 -0.4002580151040327
-0.1583166332665331 -0.3909728763295268
-0.154308617234469 -0.3816433681328156
-0.1503006012024048 -0.3722705553141682
-0.1462925851703407 -0.3628555073066296
-0.1422845691382766 -0.3533992976747293
-0.1382765531062125 -0.3439030043578634
-0.1342685370741483 -0.3343677093922971
-0.1302605210420842 -0.3247944986701346
-0.1262525050100202 -0.3151844621649864
-0.122244488977956 -0.3055386934249328
-0.1182364729458919 -0.2958582898954902
-0.1142284569138278 -0.2861443523202344
-0.1102204408817636 -0.2763979851538053
-0.1062124248496995 -0.2666202959375218
-0.1022044088176354 -0.256812395591089
-0.09819639278557124 -0.2469753980933729
-0.09418837675350711 -0.2371104203999811
-0.09018036072144298 -0.2272185823227304
-0.08617234468937884 -0.2173010065650058
-0.08216432865731471 -0.2073588182193476
-0.07815631262525058 -0.1973931452559967
-0.07414829659318645 -0.1874051177531716
-0.07014028056112231 -0.1773958682161392
-0.06613226452905818 -0.1673665314543419
-0.06212424849699405 -0.1573182440822884
-0.05811623246492992 -0.1472521449130601
-0.05410821643286579 -0.1371693744298277
-0.05010020040080165 -0.1270710749534425
-0.04609218436873752 -0.1169583902522839
-0.04208416833667339 -0.1068324658237161
-0.03807615230460926 -0.09669444825562976
-0.03406813627254512 -0.08654548557131921
-0.03006012024048099 -0.07638672682677583
-0.02605210420841686 -0.06621932213947697
-0.02204408817635284 -0.05604442248029985
-0.01803607214428871 -0.04586317960870923
-0.01402805611222457 -0.03567674597422225
-0.01002004008016044 -0.02548627451221675
-0.006012024048096309 -0.01529291858713594
-0.002004008016032177 -0.005097831813417108
0.002004008016031955 0.005097831813793614
0.006012024048096087 0.01529291858382696
0.01002004008016022 0.02548627451409722
0.01402805611222435 0.03567674597454048
0.01803607214428848 0.0458631796130284
0.02204408817635262 0.05604442248211847
0.02605210420841675 0.06621932213145419
0.03006012024048088 0.07638672683075064
0.03406813627254501 0.08654548557511269
0.03807615230460915 0.09669444826649429
0.04208416833667328 0.1068324658310491
0.04609218436873741 0.1169583902870556
0.05010020040080154 0.1270710749298233
0.05410821643286567 0.1371693744439891
0.05811623246492981 0.1472521449019185
0.06212424849699394 0.1573182440791885
0.06613226452905807 0.1673665314483928
0.0701402805611222 0.1773958682277142
0.07414829659318634 0.1874051177380823
0.07815631262525047 0.19739314522914
0.0821643286573146 0.2073588182459214
0.08617234468937873 0.2173010065321978
0.09018036072144286 0.2272185823419987
0.094188376753507 0.2371104203956325
0.09819639278557113 0.2469753980977922
0.1022044088176353 0.2568123955712289
0.1062124248496994 0.2666202959502353
0.1102204408817635 0.2763979851263851
0.1142284569138277 0.2861443523511168
0.1182364729458918 0.2958582898779047
0.1222444889779559 0.3055386934307209
0.1262525050100201 0.3151844621484495
0.130260521042084 0.3247944986848121
0.1342685370741481 0.3343677093932516
0.1382765531062122 0.3439030043629858
0.1422845691382764 0.3533992976716555
0.1462925851703405 0.3628555073097233
0.1503006012024046 0.3722705553103959
0.1543086172344688 0.3816433681361954
0.1583166332665329 0.3909728763301865
0.162324649298597 0.4002580151061582
0.1663326653306612 0.4094977239189388
0.1703406813627253 0.4186909471967457
0.1743486973947894 0.427836633865304
0.1783567134268536 0.4369337378185117
0.1823647294589177 0.4459812179358228
0.1863727454909818 0.4549780380836716
0.1903807615230459 0.4639231673150458
0.1943887775551101 0.4728155799821295
0.1983967935871742 0.4816542557898032
0.2024048096192383 0.4904381798922049
0.2064128256513025 0.4991663430559592
0.2104208416833666 0.5078377416682961
0.2144288577154307 0.5164513779071662
0.2184368737474949 0.5250062598740736
0.222444889779559 0.5335014015090155
0.2264529058116231 0.5419358228610155
0.2304609218436873 0.5503085502395784
0.2344689378757514 0.5586186159896094
0.2384769539078155 0.5668650589609292
0.2424849699398797 0.5750469244086708
0.2464929859719438 0.5831632640045702
0.2505010020040079 0.5912131361765937
0.2545090180360721 0.5991956059354211
0.2585170340681362 0.6071097451581673
0.2625250501002003 0.6149546325460032
0.2665330661322645 0.6227293538045561
0.2705410821643286 0.6304330016199917
0.2745490981963927 0.6380646758860926
0.2785571142284569 0.6456234836474443
0.282565130260521 0.653108539265968
0.2865731462925851 0.6605189645102506
0.2905811623246493 0.6678538885112881
0.2945891783567134 0.6751124480111674
0.2985971943887775 0.6822937873713143
0.3026052104208417 0.6893970585378834
0.3066132264529058 0.6964214212501814
0.3106212424849699 0.7033660431976279
0.314629258517034 0.7102300998493043
0.3186372745490982 0.7170127745449673
0.3226452905811623 0.7237132589348907
0.3266533066132264 0.7303307525360568
0.3306613226452906 0.7368644631828658
0.3346693386773545 0.7433136067858221
0.3386773547094186 0.7496774078042515
0.3426853707414828 0.7559550988535845
0.3466933867735469 0.7621459209889236
0.350701402805611 0.7682491238627757
0.3547094188376752 0.7742639655026542
0.3587174348697393 0.7801897127333338
0.3627254509018034 0.7860256407627134
0.3667334669338675 0.7917710337882945
0.3707414829659317 0.7974251845032461
0.3747494989979958 0.8029873945149979
0.3787575150300599 0.8084569742871182
0.3827655310621241 0.8138332431178708
0.3867735470941882 0.8191155292417786
0.3907815631262523 0.8243031699135298
0.3947895791583165 0.8293955113419694
0.3987975951903806 0.8343919088260339
0.4028056112224447 0.8392917267071029
0.4068136272545089 0.8440943384486163
0.410821643286573 0.8487991266649471
0.4148296593186371 0.8534054832087705
0.4188376753507013 0.8579128090374091
0.4228456913827654 0.8623205143552019
0.4268537074148295 0.8666280186794886
0.4308617234468937 0.870834750680796
0.4348697394789578 0.8749401484654852
0.4388777555110219 0.8789436593064976
0.4428857715430861 0.8828447398274888
0.4468937875751502 0.8866428559583442
0.4509018036072143 0.8903374830756003
0.4549098196392785 0.893928105719119
0.4589178356713426 0.8974142178127703
0.4629258517034067 0.900795322736242
0.4669338677354709 0.9040709329655849
0.470941883767535 0.9072405705364943
0.4749498997995991 0.9103037666315156
0.4789579158316633 0.9132600617947186
0.4829659318637274 0.9161090058629114
0.4869739478957915 0.9188501578260738
0.4909819639278556 0.9214830860721496
0.4949899799599198 0.924007368054656
0.4989979959919839 0.9264225904539348
0.503006012024048 0.9287283491351328
0.5070140280561122 0.9309242488977215
0.5110220440881763 0.9330099039366498
0.5150300601202404 0.9349849369090891
0.5190380761523046 0.9368489800521844
0.5230460921843687 0.9386016741276161
0.5270541082164328 0.9402426685991743
0.531062124248497 0.9417716221409091
0.5350701402805611 0.9431882017910895
0.539078156312625 0.9444920832512974
0.5430861723446891 0.9456829509794314
0.5470941883767533 0.9467604975433245
0.5511022044088174 0.9477244241168163
0.5551102204408815 0.9485744400387738
0.5591182364729457 0.9493102628222125
0.5631262525050098 0.9499316180017288
0.5671342685370739 0.950438238951841
0.5711422845691381 0.9508298669938163
0.5751503006012022 0.9511062509293774
0.5791583166332663 0.9512671471208637
0.5831663326653305 0.9513123193951823
0.5871743486973946 0.9512415385391415
0.5911823647294587 0.9510545825580556
0.5951903807615229 0.950751236217651
0.599198396793587 0.9503312908327762
0.6032064128256511 0.9497945444745172
0.6072144288577153 0.949140800926657
0.6112224448897794 0.948369870579192
0.6152304609218435 0.9474815690808042
0.6192384769539077 0.9464757179575074
0.6232464929859718 0.9453521437498372
0.6272545090180359 0.9441106780383155
0.6312625250501001 0.9427511573106422
0.6352705410821642 0.9412734219658989
0.6392785571142283 0.9396773168504614
0.6432865731462925 0.937962690259611
0.6472945891783566 0.9361293940419804
0.6513026052104207 0.9341772826904704
0.6553106212424848 0.9321062134747174
0.659318637274549 0.9299160456281336
0.6633266533066131 0.9276066400150483
0.6673346693386772 0.9251778587648656
0.6713426853707414 0.9226295645219235
0.6753507014028055 0.919961620039676
0.6793587174348696 0.9171738876928157
0.6833667334669338 0.9142662285903667
0.6873747494989979 0.9112385023123744
0.691382765531062 0.9080905657234272
0.6953907815631262 0.9048222728510502
0.6993987975951903 0.9014334735571642
0.7034068136272544 0.8979240130298072
0.7074148296593186 0.8942937307195437
0.7114228456913827 0.8905424597217764
0.7154308617234468 0.8866700252772425
0.719438877755511 0.8826762443215809
0.7234468937875751 0.8785609235164524
0.7274549098196392 0.8743238591784784
0.7314629258517034 0.8699648347970271
0.7354709418837675 0.8654836205385155
0.7394789579158316 0.8608799711825814
0.7434869739478958 0.8561536248800726
0.7474949899799597 0.8513043013747987
0.7515030060120238 0.8463316998954291
0.7555110220440879 0.8412354975888864
0.7595190380761521 0.8360153470594897
0.7635270541082162 0.8306708743063179
0.7675350701402803 0.8252016758694236
0.7715430861723445 0.8196073166811951
0.7755511022044086 0.8138873266802285
0.7795591182364727 0.8080411979060549
0.7835671342685369 0.8020683809825259
0.787575150300601 0.7959682814800396
0.7915831663326651 0.7897402556066431
0.7955911823647293 0.783383606342587
0.7995991983967934 0.7768975776360262
0.8036072144288575 0.7702813502990536
0.8076152304609217 0.7635340351841167
0.8116232464929858 0.7566546673907377
0.8156312625250499 0.7496421990127365
0.819639278557114 0.742495491565251
0.8236472945891782 0.7352133071118464
0.8276553106212423 0.7277942990484649
0.8316633266533064 0.7202370015957184
0.8356713426853706 0.7125398179365922
0.8396793587174347 0.7047010068562187
0.8436873747494988 0.6967186690906801
0.847695390781563 0.6885907295983213
0.8517034068136271 0.6803149201308162
0.8557114228456912 0.6718887579267392
0.8597194388777554 0.6633095220240133
0.8637274549098195 0.6545742269103821
0.8677354709418836 0.6456795914540372
0.8717434869739478 0.6366220042551078
0.8757515030060119 0.6273974833193408
0.879759519038076 0.6180016296358397
0.8837675350701402 0.6084295738829054
0.8877755511022043 0.5986759130098609
0.8917835671342684 0.5887346378224586
0.8957915831663326 0.5785990462687054
0.8997995991983967 0.5682616414339527
0.9038076152304608 0.5577140100667191
0.907815631262525 0.5469466763204647
0.9118236472945891 0.5359489261661645
0.9158316633266532 0.5247085915025959
0.9198396793587174 0.5132117877164053
0.9238476953907815 0.5014425851880593
0.9278557114228456 0.4893826002087657
0.9318637274549098 0.4770104741909887
0.9358717434869739 0.4643012075378256
0.939879759519038 0.4512252895519053
0.9438877755511021 0.4377475502775334
0.9478957915831663 0.4238256132288013
0.9519038076152302 0.4094077692758129
0.9559118236472943 0.3944299915293263
0.9599198396793585 0.3788116024046822
0.9639278557114226 0.3624489333039782
0.9679358717434867 0.3452049053377974
0.9719438877755509 0.3268953028572325
0.975951903807615 0.3072492185328966
0.9799599198396791 0.2859191440580167
0.9839679358717432 0.2620730289553381
0.9879759519038074 0.2357098518996079
0.9919839679358715 0.1992161380369616
0.9959919839679356 0.1745529232854753
0.9999999999999998 -0


==> graphs/phi2_0.4.dat <==
-1 0
-0.9959919839679359 -0.1240406645210646
-0.9919839679358717 -0.1551300063970047
-0.9879759519038076 -0.1882675725265959
-0.9839679358717435 -0.2145080378550343
-0.9799599198396793 -0.2380331896505564
-0.9759519038076152 -0.259370577530986
-0.9719438877755511 -0.2791364661532257
-0.9679358717434869 -0.2976665776777487
-0.9639278557114228 -0.3151999200103808
-0.9599198396793587 -0.3319052129414651
-0.9559118236472945 -0.3479077839411697
-0.9519038076152304 -0.3633031850336007
-0.9478957915831663 -0.3781660876766584
-0.9438877755511023 -0.392556001658714
-0.9398797595190381 -0.4065211497078705
-0.935871743486974 -0.4201011646415638
-0.9318637274549099 -0.43332901698558
-0.9278557114228457 -0.4462324254597875
-0.9238476953907816 -0.4588349085861474
-0.9198396793587175 -0.4711565829745107
-0.9158316633266533 -0.48321477888984
-0.9118236472945892 -0.4950245211176316
-0.9078156312625251 -0.5065989094954167
-0.9038076152304609 -0.5179494235436253
-0.8997995991983968 -0.5290861685886878
-0.8957915831663327 -0.5400180766387913
-0.8917835671342685 -0.5507530716767201
-0.8877755511022044 -0.5612982067693556
-0.8837675350701403 -0.5716597785995051
-0.8797595190380761 -0.5818434236613462
-0.875751503006012 -0.5918541999185613
-0.8717434869739479 -0.6016966559876225
-0.8677354709418837 -0.6113748906223103
-0.8637274549098196 -0.6208926036231271
-0.8597194388777555 -0.6302531399903171
-0.8557114228456915 -0.6394595282530832
-0.8517034068136273 -0.6485145136683746
-0.8476953907815632 -0.657420587548074
-0.8436873747494991 -0.6661800128161075
-0.8396793587174349 -0.6747948466090607
-0.8356713426853708 -0.683266960310144
-0.8316633266533067 -0.6915980570504464
-0.8276553106212425 -0.6997896877936479
-0.8236472945891784 -0.7078432651414626
-0.8196392785571143 -0.7157600760820437
-0.8156312625250501 -0.7235412931408176
-0.811623246492986 -0.7311879846169733
-0.8076152304609219 -0.738701123760182
-0.8036072144288577 -0.7460815970159818
-0.7995991983967936 -0.753330211452235
-0.7955911823647295 -0.7604477015980707
-0.7915831663326653 -0.7674347357410584
-0.7875751503006012 -0.7742919212769461
-0.7835671342685371 -0.7810198101752055
-0.7795591182364729 -0.7876189034046852
-0.7755511022044088 -0.7940896553793533
-0.7715430861723447 -0.8004324779131189
-0.7675350701402806 -0.806647743717427
-0.7635270541082164 -0.8127357899344756
-0.7595190380761523 -0.8186969209544082
-0.7555110220440882 -0.8245314115966453
-0.751503006012024 -0.8302395094062595
-0.7474949899799599 -0.8358214372322614
-0.7434869739478958 -0.841277395541022
-0.7394789579158316 -0.846607564334153
-0.7354709418837675 -0.8518121052467511
-0.7314629258517034 -0.8568911632724149
-0.7274549098196392 -0.8618448684361658
-0.7234468937875751 -0.8666733374227716
-0.719438877755511 -0.8713766750083471
-0.7154308617234469 -0.8759549753166795
-0.7114228456913828 -0.8804083232996878
-0.7074148296593187 -0.8847367958486023
-0.7034068136272545 -0.8889404627853607
-0.6993987975951904 -0.8930193880506619
-0.6953907815631263 -0.8969736307729651
-0.6913827655310621 -0.9008032458244183
-0.687374749498998 -0.9045082852278741
-0.6833667334669339 -0.9080887984774785
-0.6793587174348698 -0.9115448336089083
-0.6753507014028056 -0.9148764377606662
-0.6713426853707415 -0.9180836580056695
-0.6673346693386774 -0.9211665418506374
-0.6633266533066133 -0.9241251379572147
-0.6593186372745492 -0.9269594966014951
-0.6553106212424851 -0.9296696702903904
-0.6513026052104209 -0.9322557143313168
-0.6472945891783568 -0.934717687125773
-0.6432865731462927 -0.9370556508433291
-0.6392785571142285 -0.9392696717061808
-0.6352705410821644 -0.9413598204153625
-0.6312625250501003 -0.9433261726440143
-0.6272545090180361 -0.9451688092824408
-0.623246492985972 -0.9468878168217012
-0.6192384769539079 -0.9484832877363608
-0.6152304609218437 -0.9499553207055152
-0.6112224448897796 -0.9513040210185515
-0.6072144288577155 -0.952529500680019
-0.6032064128256514 -0.953631878952835
-0.5991983967935872 -0.9546112822857419
-0.5951903807615231 -0.9554678447798858
-0.591182364729459 -0.956201708408985
-0.5871743486973948 -0.9568130230301499
-0.5831663326653307 -0.9573019468642304
-0.5791583166332666 -0.9576686464246971
-0.5751503006012024 -0.9579132969365559
-0.5711422845691383 -0.9580360823637774
-0.5671342685370742 -0.9580371955337281
-0.56312625250501 -0.9579168384514287
-0.5591182364729459 -0.9576752222858139
-0.5551102204408818 -0.9573125676969584
-0.5511022044088176 -0.9568291046619303
-0.5470941883767535 -0.9562250729049478
-0.5430861723446894 -0.9555007218681764
-0.5390781563126252 -0.9546563108117604
-0.5350701402805611 -0.953692108930119
-0.531062124248497 -0.9526083954907065
-0.5270541082164328 -0.9514054598593741
-0.5230460921843687 -0.950083601622317
-0.5190380761523046 -0.9486431306010203
-0.5150300601202404 -0.9470843671286022
-0.5110220440881764 -0.9454076417377782
-0.5070140280561123 -0.9436132955826591
-0.5030060120240482 -0.9417016803619739
-0.498997995991984 -0.9396731582882456
-0.4949899799599199 -0.9375281023018407
-0.4909819639278558 -0.9352668958930794
-0.4869739478957916 -0.9328899334192753
-0.4829659318637275 -0.9303976198868881
-0.4789579158316634 -0.9277903710877261
-0.4749498997995992 -0.9250686136540949
-0.4709418837675351 -0.9222327850517729
-0.466933867735471 -0.919283333521289
-0.4629258517034068 -0.9162207182250022
-0.4589178356713427 -0.9130454091624393
-0.4549098196392786 -0.9097578872496143
-0.4509018036072144 -0.9063586442086271
-0.4468937875751503 -0.902848182732082
-0.4428857715430862 -0.8992270163145536
-0.438877755511022 -0.895495669367782
-0.434869739478958 -0.8916546771539522
-0.4308617234468939 -0.8877045857409389
-0.4268537074148298 -0.8836459521747912
-0.4228456913827656 -0.8794793441473846
-0.4188376753507015 -0.875205340259424
-0.4148296593186374 -0.8708245298633636
-0.4108216432865732 -0.866337513093294
-0.4068136272545091 -0.8617449007313527
-0.402805611222445 -0.8570473143409016
-0.3987975951903808 -0.8522453860842003
-0.3947895791583167 -0.8473397587880109
-0.3907815631262526 -0.8423310858710207
-0.3867735470941884 -0.8372200312557108
-0.3827655310621243 -0.8320072694439438
-0.3787575150300602 -0.8266934853159541
-0.374749498997996 -0.8212793742449804
-0.3707414829659319 -0.8157656419212124
-0.3667334669338678 -0.8101530043948468
-0.3627254509018036 -0.8044421879304441
-0.3587174348697395 -0.798633929018582
-0.3547094188376754 -0.7927289743354566
-0.3507014028056112 -0.7867280806303216
-0.3466933867735471 -0.7806320146402714
-0.342685370741483 -0.7744415531371691
-0.3386773547094188 -0.7681574827778873
-0.3346693386773547 -0.7617806000347802
-0.3306613226452907 -0.7553117111847855
-0.3266533066132266 -0.7487516321693233
-0.3226452905811624 -0.7421011886211022
-0.3186372745490983 -0.7353612156363015
-0.3146292585170342 -0.7285325578908284
-0.31062124248497 -0.7216160693545959
-0.3066132264529059 -0.71461261347488
-0.3026052104208418 -0.7075230627988091
-0.2985971943887776 -0.7003482991061315
-0.2945891783567135 -0.6930892132831497
-0.2905811623246494 -0.685746705119455
-0.2865731462925852 -0.6783216834326695
-0.2825651302605211 -0.6708150657887076
-0.278557114228457 -0.6632277785224239
-0.2745490981963928 -0.6555607565802388
-0.2705410821643287 -0.6478149435178984
-0.2665330661322646 -0.6399912912886345
-0.2625250501002004 -0.632090760257633
-0.2585170340681363 -0.6241143190476115
-0.2545090180360722 -0.616062944456199
-0.250501002004008 -0.6079376213523747
-0.2464929859719439 -0.5997393425824091
-0.2424849699398798 -0.5914691088683618
-0.2384769539078156 -0.5831279287173182
-0.2344689378757515 -0.5747168182867192
-0.2304609218436875 -0.5662368013245181
-0.2264529058116234 -0.5576889090083496
-0.2224448897795592 -0.5490741799106487
-0.2184368737474951 -0.5403936598143969
-0.214428857715431 -0.531648401665316
-0.2104208416833668 -0.522839465442002
-0.2064128256513027 -0.513967918001727
-0.2024048096192386 -0.505034833052589
-0.1983967935871744 -0.4960412909597653
-0.1943887775551103 -0.4869883787129639
-0.1903807615230462 -0.4778771897193604
-0.186372745490982 -0.4687088237793346
-0.1823647294589179 -0.4594843868738499
-0.1783567134268538 -0.4502049911590633
-0.1743486973947896 -0.4408717547120577
-0.1703406813627255 -0.4314858015841084
-0.1663326653306614 -0.4220482615066539
-0.1623246492985972 -0.4125602698700215
-0.1583166332665331 -0.4030229675841597
-0.154308617234469 -0.3934375009667965
-0.1503006012024048 -0.3838050215700113
-0.1462925851703407 -0.3741266861161863
-0.1422845691382766 -0.3644036563472769
-0.1382765531062125 -0.3546370988774885
-0.1342685370741483 -0.3448281851141009
-0.1302605210420842 -0.3349780910862424
-0.1262525050100202 -0.3250879974151033
-0.122244488977956 -0.3151590889663017
-0.1182364729458919 -0.3051925549739857
-0.1142284569138278 -0.2951895887469173
-0.1102204408817636 -0.2851513876566943
-0.1062124248496995 -0.2750791528661111
-0.1022044088176354 -0.2649740893203585
-0.09819639278557124 -0.2548374055743767
-0.09418837675350711 -0.2446703136116284
-0.09018036072144298 -0.2344740288086701
-0.08617234468937884 -0.2242497697630006
-0.08216432865731471 -0.2139987580504852
-0.07815631262525058 -0.2037222183177164
-0.07414829659318645 -0.1934213779149879
-0.07014028056112231 -0.1830974669128344
-0.06613226452905818 -0.172751717940303
-0.06212424849699405 -0.1623853659822464
-0.05811623246492992 -0.1519996483264825
-0.05410821643286579 -0.1415958043594688
-0.05010020040080165 -0.1311750754934386
-0.04609218436873752 -0.1207387049840613
-0.04208416833667339 -0.1102879378355249
-0.03807615230460926 -0.09982402059380935
-0.03406813627254512 -0.08934820127083447
-0.03006012024048099 -0.078861729219381
-0.02605210420841686 -0.06836585491655302
-0.02204408817635284 -0.05786182990852135
-0.01803607214428871 -0.04735090662064504
-0.01402805611222457 -0.03683433827861823
-0.01002004008016044 -0.0263133786526058
-0.006012024048096309 -0.01578928208104725
-0.002004008016032177 -0.005263303172625829
0.002004008016031955 0.005263303171263443
0.006012024048096087 0.01578928207614948
0.01002004008016022 0.02631337865022433
0.01402805611222435 0.03683433827546973
0.01803607214428848 0.04735090662213449
0.02204408817635262 0.05786182990636951
0.02605210420841675 0.06836585491727919
0.03006012024048088 0.0788617292129853
0.03406813627254501 0.08934820127627578
0.03807615230460915 0.09982402058683437
0.04208416833667328 0.1102879378367212
0.04609218436873741 0.1207387049853672
0.05010020040080154 0.1311750754900459
0.05410821643286567 0.1415958043636704
0.05811623246492981 0.1519996483202341
0.06212424849699394 0.162385365976946
0.06613226452905807 0.1727517179433811
0.0701402805611222 0.1830974669089066
0.07414829659318634 0.1934213779095834
0.07815631262525047 0.2037222183005457
0.0821643286573146 0.2139987580696001
0.08617234468937873 0.2242497697509799
0.09018036072144286 0.2344740288258812
0.094188376753507 0.2446703136199166
0.09819639278557113 0.2548374055822594
0.1022044088176353 0.2649740893253904
0.1062124248496994 0.2750791528684773
0.1102204408817635 0.2851513876607754
0.1142284569138277 0.2951895887605919
0.1182364729458918 0.3051925549756757
0.1222444889779559 0.3151590889692354
0.1262525050100201 0.3250879974161157
0.130260521042084 0.3349780911061532
0.1342685370741481 0.3448281851212931
0.1382765531062122 0.3546370988846371
0.1422845691382764 0.3644036563493083
0.1462925851703405 0.3741266861218444
0.1503006012024046 0.3838050215730503
0.1543086172344688 0.3934375009705984
0.1583166332665329 0.4030229675849638
0.162324649298597 0.4125602698730337
0.1663326653306612 0.4220482615096063
0.1703406813627253 0.4314858015879459
0.1743486973947894 0.4408717547202241
0.1783567134268536 0.4502049911583749
0.1823647294589177 0.4594843868765239
0.1863727454909818 0.4687088237858266
0.1903807615230459 0.4778771897230542
0.1943887775551101 0.486988378714286
0.1983967935871742 0.496041290959103
0.2024048096192383 0.5050348330551864
0.2064128256513025 0.5139679180012715
0.2104208416833666 0.522839465440645
0.2144288577154307 0.531648401664921
0.2184368737474949 0.5403936598140181
0.222444889779559 0.549074179908192
0.2264529058116231 0.5576889090057106
0.2304609218436873 0.5662368013257328
0.2344689378757514 0.5747168182822606
0.2384769539078155 0.5831279287165632
0.2424849699398797 0.5914691088743499
0.2464929859719438 0.5997393425779673
0.2505010020040079 0.6079376213613176
0.2545090180360721 0.6160629444527275
0.2585170340681362 0.6241143190569862
0.2625250501002003 0.6320907602556524
0.2665330661322645 0.6399912912881036
0.2705410821643286 0.6478149435144903
0.2745490981963927 0.6555607565738772
0.2785571142284569 0.6632277785209566
0.282565130260521 0.6708150657873138
0.2865731462925851 0.6783216834337924
0.2905811623246493 0.6857467051187098
0.2945891783567134 0.6930892132812533
0.2985971943887775 0.7003482991047522
0.3026052104208417 0.7075230627953246
0.3066132264529058 0.7146126134748038
0.3106212424849699 0.7216160693523762
0.314629258517034 0.7285325578882563
0.3186372745490982 0.7353612156374257
0.3226452905811623 0.7421011886057719
0.3266533066132264 0.7487516321841254
0.3306613226452906 0.755311711186704
0.3346693386773545 0.7617806000353715
0.3386773547094186 0.7681574827792153
0.3426853707414828 0.7744415531398133
0.3466933867735469 0.7806320146421941
0.350701402805611 0.7867280806324776
0.3547094188376752 0.7927289743370148
0.3587174348697393 0.7986339290184696
0.3627254509018034 0.8044421879305259
0.3667334669338675 0.8101530043979104
0.3707414829659317 0.8157656419243814
0.3747494989979958 0.8212793742481675
0.3787575150300599 0.826693485318322
0.3827655310621241 0.8320072694456649
0.3867735470941882 0.8372200312536627
0.3907815631262523 0.8423310858760549
0.3947895791583165 0.8473397587880152
0.3987975951903806 0.8522453860862296
0.4028056112224447 0.8570473143384694
0.4068136272545089 0.8617449007319373
0.410821643286573 0.8663375130890256
0.4148296593186371 0.8708245298648601
0.4188376753507013 0.8752053402543358
0.4228456913827654 0.8794793441417817
0.4268537074148295 0.883645952170466
0.4308617234468937 0.8877045857373376
0.4348697394789578 0.8916546771424166
0.4388777555110219 0.8954956693529589
0.4428857715430861 0.8992270163180696
0.4468937875751502 0.9028481827229364
0.4509018036072143 0.9063586442100828
0.4549098196392785 0.9097578872482589
0.4589178356713426 0.9130454091571735
0.4629258517034067 0.9162207182192005
0.4669338677354709 0.9192833335178444
0.470941883767535 0.9222327850308178
0.4749498997995991 0.9250686136674107
0.4789579158316633 0.9277903710874013
0.4829659318637274 0.9303976198849496
0.4869739478957915 0.9328899334221747
0.4909819639278556 0.9352668958956508
0.4949899799599198 0.9375281022977766
0.4989979959919839 0.9396731582893449
0.503006012024048 0.9417016803567685
0.5070140280561122 0.9436132955825093
0.5110220440881763 0.9454076417280733
0.5150300601202404 0.9470843671137908
0.5190380761523046 0.9486431306251623
0.5230460921843687 0.9500836016322005
0.5270541082164328 0.9514054598522191
0.531062124248497 0.9526083955094297
0.5350701402805611 0.9536921089507938
0.539078156312625 0.9546563108257693
0.5430861723446891 0.9555007218798495
0.5470941883767533 0.9562250729123478
0.5511022044088174 0.9568291046659054
0.5551102204408815 0.9573125676991737
0.5591182364729457 0.957675222291807
0.5631262525050098 0.9579168384585909
0.5671342685370739 0.9580371955332939
0.5711422845691381 0.9580360823692063
0.5751503006012022 0.9579132969441454
0.5791583166332663 0.9576686464311386
0.5831663326653305 0.9573019468635482
0.5871743486973946 0.9568130230371438
0.5911823647294587 0.9562017084101277
0.5951903807615229 0.9554678447821929
0.599198396793587 0.9546112822891896
0.6032064128256511 0.9536318789550047
0.6072144288577153 0.9525295006787025
0.6112224448897794 0.9513040210157159
0.6152304609218435 0.9499553207031272
0.6192384769539077 0.948483287742131
0.6232464929859718 0.9468878168165514
0.6272545090180359 0.9451688092820463
0.6312625250501001 0.9433261726431899
0.6352705410821642 0.9413598204149805
0.6392785571142283 0.9392696717043348
0.6432865731462925 0.9370556508433359
0.6472945891783566 0.9347176871230027
0.6513026052104207 0.9322557143323772
0.6553106212424848 0.9296696702832153
0.659318637274549 0.9269594965964135
0.6633266533066131 0.9241251379360723
0.6673346693386772 0.921166541855325
0.6713426853707414 0.9180836579988888
0.6753507014028055 0.9148764377652862
0.6793587174348696 0.9115448335940044
0.6833667334669338 0.9080887984479465
0.6873747494989979 0.9045082852349723
0.691382765531062 0.9008032458186668
0.6953907815631262 0.8969736307649318
0.6993987975951903 0.8930193880482485
0.7034068136272544 0.8889404627816085
0.7074148296593186 0.8847367958429645
0.7114228456913827 0.880408323293918
0.7154308617234468 0.8759549753054017
0.719438877755511 0.8713766749981642
0.7234468937875751 0.8666733373902364
0.7274549098196392 0.861844868415497
0.7314629258517034 0.8568911632681127
0.7354709418837675 0.8518121052529634
0.7394789579158316 0.8466075643348298
0.7434869739478958 0.8412773955738764
0.7474949899799597 0.8358214372662781
0.7515030060120238 0.8302395094214775
0.7555110220440879 0.8245314116079953
0.7595190380761521 0.8186969209606615
0.7635270541082162 0.812735789942843
0.7675350701402803 0.8066477437270652
0.7715430861723445 0.8004324779166799
0.7755511022044086 0.7940896553903163
0.7795591182364727 0.7876189034140822
0.7835671342685369 0.7810198101906038
0.787575150300601 0.7742919212794371
0.7915831663326651 0.7674347357494464
0.7955911823647293 0.7604477016011741
0.7995991983967934 0.7533302114541169
0.8036072144288575 0.746081597015629
0.8076152304609217 0.7387011237643228
0.8116232464929858 0.7311879846231537
0.8156312625250499 0.7235412931448723
0.819639278557114 0.7157600760845449
0.8236472945891782 0.707843265145911
0.8276553106212423 0.6997896878018931
0.8316633266533064 0.6915980570516841
0.8356713426853706 0.6832669603071135
0.8396793587174347 0.6747948466173784
0.8436873747494988 0.6661800128219622
0.847695390781563 0.6574205875498115
0.8517034068136271 0.6485145136673349
0.8557114228456912 0.6394595282431285
0.8597194388777554 0.6302531400011652
0.8637274549098195 0.6208926036118152
0.8677354709418836 0.6113748906313736
0.8717434869739478 0.6016966559930295
0.8757515030060119 0.5918541999160329
0.879759519038076 0.5818434236633006
0.8837675350701402 0.5716597785960348
0.8877755511022043 0.5612982067655712
0.8917835671342684 0.5507530716777561
0.8957915831663326 0.5400180766259283
0.8997995991983967 0.5290861685947931
0.9038076152304608 0.5179494235582663
0.907815631262525 0.5065989094830293
0.9118236472945891 0.4950245210959675
0.9158316633266532 0.4832147788939277
0.9198396793587174 0.4711565829495395
0.9238476953907815 0.4588349085911202
0.9278557114228456 0.4462324254614415
0.9318637274549098 0.4333290169913445
0.9358717434869739 0.4201011646306224
0.939879759519038 0.4065211497073762
0.9438877755511021 0.3925560016259181
0.9478957915831663 0.3781660876996363
0.9519038076152302 0.3633031850723381
0.9559118236472943 0.3479077839564143
0.9599198396793585 0.3319052129530979
0.9639278557114226 0.3151999200184782
0.9679358717434867 0.297666577690114
0.9719438877755509 0.2791364661643953
0.975951903807615 0.259370577542663
0.9799599198396791 0.2380331896593513
0.9839679358717432 0.2145080378632831
0.9879759519038074 0.1882675725359072
0.9919839679358715 0.1551300064007114
0.9959919839679356 0.1240406645272298
0.9999999999999998 0


==> graphs/phi2_0.7.dat <==
-1 -0
-0.9959919839679359 -0.04100501646647603
-0.9919839679358717 -0.06599587833721368
-0.9879759519038076 -0.08834859852276586
-0.9839679358717435 -0.1086753798143081
-0.9799599198396793 -0.1276755241922524
-0.9759519038076152 -0.1456891785951117
-0.9719438877755511 -0.1629316158268048
-0.9679358717434869 -0.1795467038302162
-0.9639278557114228 -0.1956363953423741
-0.9599198396793587 -0.2112759329795465
-0.9559118236472945 -0.2265226311376172
-0.9519038076152304 -0.2414212508614632
-0.9478957915831663 -0.256007460943892
-0.9438877755511023 -0.2703101588078524
-0.9398797595190381 -0.2843530800956747
-0.935871743486974 -0.2981559470636057
-0.9318637274549099 -0.311735308013762
-0.9278557114228457 -0.3251051638626534
-0.9238476953907816 -0.3382774444522701
-0.9198396793587175 -0.3512623765110924
-0.9158316633266533 -0.3640687720012106
-0.9118236472945892 -0.3767042569839966
-0.9078156312625251 -0.3891754553688113
-0.9038076152304609 -0.4014881379840921
-0.8997995991983968 -0.4136473446552902
-0.8957915831663327 -0.4256574850495113
-0.8917835671342685 -0.4375224226338322
-0.8877755511022044 -0.4492455450902781
-0.8837675350701403 -0.4608298237685577
-0.8797595190380761 -0.4722778641929394
-0.875751503006012 -0.483591949224952
-0.8717434869739479 -0.4947740761414644
-0.8677354709418837 -0.5058259886538683
-0.8637274549098196 -0.5167492046834352
-0.8597194388777555 -0.5275450405676062
-0.8557114228456915 -0.5382146322379499
-0.8517034068136273 -0.5487589538307708
-0.8476953907815632 -0.5591788340904089
-0.8436873747494991 -0.5694749708903359
-0.8396793587174349 -0.5796479441215564
-0.8356713426853708 -0.5896982271744762
-0.8316633266533067 -0.5996261971955649
-0.8276553106212425 -0.6094321442755249
-0.8236472945891784 -0.6191162797061804
-0.8196392785571143 -0.6286787434165634
-0.8156312625250501 -0.6381196106886383
-0.811623246492986 -0.647438898236246
-0.8076152304609219 -0.6566365697208187
-0.8036072144288577 -0.6657125407665159
-0.7995991983967936 -0.6746666835316638
-0.7955911823647295 -0.6834988308814315
-0.7915831663326653 -0.6922087802067256
-0.7875751503006012 -0.7007962969253976
-0.7835671342685371 -0.7092611176965874
-0.7795591182364729 -0.7176029533783526
-0.7755511022044088 -0.7258214917534286
-0.7715430861723447 -0.7339164000468659
-0.7675350701402806 -0.7418873272511469
-0.7635270541082164 -0.7497339062814983
-0.7595190380761523 -0.7574557559731526
-0.7555110220440882 -0.7650524829382046
-0.751503006012024 -0.7725236832907044
-0.7474949899799599 -0.7798689442546672
-0.7434869739478958 -0.7870878456625831
-0.7394789579158316 -0.7941799613546822
-0.7354709418837675 -0.801144860488422
-0.7314629258517034 -0.8079821087615254
-0.7274549098196392 -0.8146912695607024
-0.7234468937875751 -0.8212719050376407
-0.719438877755511 -0.8277235771183803
-0.7154308617234469 -0.8340458484552929
-0.7114228456913828 -0.8402382833210296
-0.7074148296593187 -0.8463004484477995
-0.7034068136272545 -0.8522319138235949
-0.6993987975951904 -0.8580322534396388
-0.6953907815631263 -0.86370104599779
-0.6913827655310621 -0.8692378755792699
-0.687374749498998 -0.8746423322740339
-0.6833667334669339 -0.8799140127820098
-0.6793587174348698 -0.8850525209767913
-0.6753507014028056 -0.8900574684433133
-0.6713426853707415 -0.8949284749867815
-0.6673346693386774 -0.8996651691147011
-0.6633266533066133 -0.9042671884946508
-0.6593186372745492 -0.9087341803921042
-0.6553106212424851 -0.9130658020800475
-0.6513026052104209 -0.9172617212343388
-0.6472945891783568 -0.9213216163065924
-0.6432865731462927 -0.9252451768795545
-0.6392785571142285 -0.9290321040050049
-0.6352705410821644 -0.9326821105263946
-0.6312625250501003 -0.9361949213833211
-0.6272545090180361 -0.9395702739040817
-0.623246492985972 -0.9428079180828675
-0.6192384769539079 -0.9459076168438734
-0.6152304609218437 -0.9488691462925603
-0.6112224448897796 -0.9516922959551086
-0.6072144288577155 -0.9543768690058096
-0.6032064128256514 -0.9569226824841067
-0.5991983967935872 -0.9593295675007718
-0.5951903807615231 -0.9615973694339741
-0.591182364729459 -0.9637259481150864
-0.5871743486973948 -0.9657151780063499
-0.5831663326653307 -0.9675649483688155
-0.5791583166332666 -0.9692751634218184
-0.5751503006012024 -0.9708457424940957
-0.5711422845691383 -0.9722766201672689
-0.5671342685370742 -0.9735677464115717
-0.56312625250501 -0.9747190867140079
-0.5591182364729459 -0.9757306221993377
-0.5551102204408818 -0.9766023497436292
-0.5511022044088176 -0.9773342820833015
-0.5470941883767535 -0.9779264479141533
-0.5430861723446894 -0.978378891987344
-0.5390781563126252 -0.9786916751974247
-0.5350701402805611 -0.9788648746649611
-0.531062124248497 -0.978898583813582
-0.5270541082164328 -0.9787929124408267
-0.5230460921843687 -0.9785479867848653
-0.5190380761523046 -0.9781639495835835
-0.5150300601202404 -0.9776409601308163
-0.5110220440881764 -0.976979194326461
-0.5070140280561123 -0.9761788447224498
-0.5030060120240482 -0.9752401205608198
-0.498997995991984 -0.9741632478126101
-0.4949899799599199 -0.9729484692070696
-0.4909819639278558 -0.9715960442588514
-0.4869739478957916 -0.9701062492900857
-0.4829659318637275 -0.9684793774484565
-0.4789579158316634 -0.9667157387213822
-0.4749498997995992 -0.9648156599440831
-0.4709418837675351 -0.962779484806484
-0.466933867735471 -0.9606075738540722
-0.4629258517034068 -0.9583003044853523
-0.4589178356713427 -0.9558580709453551
-0.4549098196392786 -0.9532812843157747
-0.4509018036072144 -0.9505703725008884
-0.4468937875751503 -0.947725780209527
-0.4428857715430862 -0.9447479689350899
-0.438877755511022 -0.9416374169293659
-0.434869739478958 -0.9383946191747203
-0.4308617234468939 -0.9350200873537277
-0.4268537074148298 -0.9315143498110793
-0.4228456913827656 -0.9278779515179632
-0.4188376753507015 -0.9241114540290695
-0.4148296593186374 -0.9202154354371405
-0.4108216432865732 -0.9161904903252589
-0.4068136272545091 -0.9120372297156761
-0.402805611222445 -0.9077562810141456
-0.3987975951903808 -0.9033482879534349
-0.3947895791583167 -0.8988139105318189
-0.3907815631262526 -0.894153824949955
-0.3867735470941884 -0.8893687235432082
-0.3827655310621243 -0.8844593147134558
-0.3787575150300602 -0.8794263228551709
-0.374749498997996 -0.8742704882807052
-0.3707414829659319 -0.8689925671419856
-0.3667334669338678 -0.8635933313494395
-0.3627254509018036 -0.8580735684884863
-0.3587174348697395 -0.8524340817324398
-0.3547094188376754 -0.8466756897536702
-0.3507014028056112 -0.8407992266322749
-0.3466933867735471 -0.8348055417602437
-0.342685370741483 -0.8286954997459119
-0.3386773547094188 -0.8224699803130905
-0.3346693386773547 -0.8161298781995917
-0.3306613226452907 -0.8096761030526454
-0.3266533066132266 -0.8031095793212299
-0.3226452905811624 -0.7964312461463197
-0.3186372745490983 -0.7896420572496899
-0.3146292585170342 -0.7827429808190438
-0.31062124248497 -0.7757349993913221
-0.3066132264529059 -0.7686191097330092
-0.3026052104208418 -0.7613963227200082
-0.2985971943887776 -0.7540676632131542
-0.2945891783567135 -0.7466341699322765
-0.2905811623246494 -0.7390968953285245
-0.2865731462925852 -0.731456905453538
-0.2825651302605211 -0.7237152798274797
-0.278557114228457 -0.7158731113043129
-0.2745490981963928 -0.7079315059351443
-0.2705410821643287 -0.69989158282929
-0.2665330661322646 -0.6917544740136894
-0.2625250501002004 -0.6835213242900674
-0.2585170340681363 -0.6751932910899945
-0.2545090180360722 -0.666771544328517
-0.250501002004008 -0.6582572662549327
-0.2464929859719439 -0.6496516513025264
-0.2424849699398798 -0.6409559059361853
-0.2384769539078156 -0.6321712484978387
-0.2344689378757515 -0.6232989090503286
-0.2304609218436875 -0.6143401292196693
-0.2264529058116234 -0.6052961620352423
-0.2224448897795592 -0.5961682717686538
-0.2184368737474951 -0.5869577337696525
-0.214428857715431 -0.5776658343024784
-0.2104208416833668 -0.5682938703788861
-0.2064128256513027 -0.5588431495896192
-0.2024048096192386 -0.549314989935606
-0.1983967935871744 -0.5397107196555727
-0.1943887775551103 -0.5300316770543408
-0.1903807615230462 -0.5202792103278847
-0.186372745490982 -0.5104546773875732
-0.1823647294589179 -0.5005594456830127
-0.1783567134268538 -0.4905948920235839
-0.1743486973947896 -0.4805624023978786
-0.1703406813627255 -0.4704633717923184
-0.1663326653306614 -0.4602992040087725
-0.1623246492985972 -0.4500713114802802
-0.1583166332665331 -0.4397811150854132
-0.154308617234469 -0.4294300439615693
-0.1503006012024048 -0.4190195353178778
-0.1462925851703407 -0.4085510342454063
-0.1422845691382766 -0.3980259935267697
-0.1382765531062125 -0.3874458734456335
-0.1342685370741483 -0.3768121415932152
-0.1302605210420842 -0.3661262726756412
-0.1262525050100202 -0.3553897483183194
-0.122244488977956 -0.3446040568720599
-0.1182364729458919 -0.3337706932144417
-0.1142284569138278 -0.3228911585534424
-0.1102204408817636 -0.3119669602282943
-0.1062124248496995 -0.3009996115110438
-0.1022044088176354 -0.2899906314050592
-0.09819639278557124 -0.2789415444449461
-0.09418837675350711 -0.2678538804941364
-0.09018036072144298 -0.2567291745421866
-0.08617234468937884 -0.2455689665011513
-0.08216432865731471 -0.2343748010021765
-0.07815631262525058 -0.2231482271894604
-0.07414829659318645 -0.2118907985159257
-0.07014028056112231 -0.2006040725362876
-0.06613226452905818 -0.1892896107004316
-0.06212424849699405 -0.1779489781462926
-0.05811623246492992 -0.1665837434919328
-0.05410821643286579 -0.1551954786270938
-0.05010020040080165 -0.1437857585044396
-0.04609218436873752 -0.132356160930175
-0.04208416833667339 -0.120908266354019
-0.03807615230460926 -0.1094436576600511
-0.03406813627254512 -0.09796391995547522
-0.03006012024048099 -0.08647064036011211
-0.02605210420841686 -0.07496540779532863
-0.02204408817635284 -0.06344981277209158
-0.01803607214428871 -0.05192544718096197
-0.01402805611222457 -0.0403939040786927
-0.01002004008016044 -0.02885677747708487
-0.006012024048096309 -0.01731566213121151
-0.002004008016032177 -0.005772153326349548
0.002004008016031955 0.0057721533335282
0.006012024048096087 0.0173156621384302
0.01002004008016022 0.0288567774841824
0.01402805611222435 0.04039390408571155
0.01803607214428848 0.05192544718790857
0.02204408817635262 0.06344981277904352
0.02605210420841675 0.07496540780210484
0.03006012024048088 0.08647064036689962
0.03406813627254501 0.09796391996230197
0.03807615230460915 0.109443657666748
0.04208416833667328 0.1209082663605939
0.04609218436873741 0.1323561609366188
0.05010020040080154 0.1437857585111328
0.05410821643286567 0.1551954786338676
0.05811623246492981 0.1665837434986589
0.06212424849699394 0.1779489781530376
0.06613226452905807 0.1892896107071386
0.0701402805611222 0.2006040725430943
0.07414829659318634 0.2118907985226807
0.07815631262525047 0.2231482271962844
0.0821643286573146 0.234374801008799
0.08617234468937873 0.2455689665078975
0.09018036072144286 0.2567291745487468
0.094188376753507 0.2678538805007267
0.09819639278557113 0.2789415444514528
0.1022044088176353 0.2899906314115338
0.1062124248496994 0.3009996115174181
0.1102204408817635 0.3119669602347044
0.1142284569138277 0.3228911585596811
0.1182364729458918 0.333770693220782
0.1222444889779559 0.3446040568784058
0.1262525050100201 0.3553897483246872
0.130260521042084 0.3661262726817301
0.1342685370741481 0.3768121415993467
0.1382765531062122 0.3874458734516821
0.1422845691382764 0.3980259935328913
0.1462925851703405 0.4085510342514406
0.1503006012024046 0.4190195353239397
0.1543086172344688 0.4294300439675134
0.1583166332665329 0.4397811150913189
0.162324649298597 0.4500713114860996
0.1663326653306612 0.4602992040146207
0.1703406813627253 0.4704633717980559
0.1743486973947894 0.4805624024035617
0.1783567134268536 0.4905948920293905
0.1823647294589177 0.5005594456888246
0.1863727454909818 0.5104546773933509
0.1903807615230459 0.520279210333679
0.1943887775551101 0.5300316770602127
0.1983967935871742 0.5397107196614557
0.2024048096192383 0.5493149899414783
0.2064128256513025 0.5588431495955835
0.2104208416833666 0.5682938703848154
0.2144288577154307 0.5776658343083004
0.2184368737474949 0.5869577337753435
0.222444889779559 0.5961682717742395
0.2264529058116231 0.6052961620408409
0.2304609218436873 0.6143401292250373
0.2344689378757514 0.6232989090556069
0.2384769539078155 0.6321712485031113
0.2424849699398797 0.6409559059413931
0.2464929859719438 0.6496516513077337
0.2505010020040079 0.6582572662601059
0.2545090180360721 0.6667715443337068
0.2585170340681362 0.6751932910952522
0.2625250501002003 0.6835213242952057
0.2665330661322645 0.6917544740188998
0.2705410821643286 0.6998915828344527
0.2745490981963927 0.7079315059402628
0.2785571142284569 0.7158731113093642
0.282565130260521 0.7237152798324407
0.2865731462925851 0.7314569054584112
0.2905811623246493 0.7390968953333376
0.2945891783567134 0.7466341699370829
0.2985971943887775 0.7540676632179031
0.3026052104208417 0.7613963227247879
0.3066132264529058 0.7686191097377199
0.3106212424849699 0.7757349993959947
0.314629258517034 0.7827429808238047
0.3186372745490982 0.7896420572543507
0.3226452905811623 0.7964312461509401
0.3266533066132264 0.8031095793257043
0.3306613226452906 0.8096761030571131
0.3346693386773545 0.8161298782041956
0.3386773547094186 0.822469980317507
0.3426853707414828 0.82869549975021
0.3466933867735469 0.8348055417645082
0.350701402805611 0.8407992266364122
0.3547094188376752 0.8466756897578345
0.3587174348697393 0.8524340817364682
0.3627254509018034 0.858073568492415
0.3667334669338675 0.8635933313532812
0.3707414829659317 0.868992567145661
0.3747494989979958 0.8742704882843281
0.3787575150300599 0.8794263228587431
0.3827655310621241 0.8844593147170865
0.3867735470941882 0.889368723546936
0.3907815631262523 0.8941538249534801
0.3947895791583165 0.8988139105353963
0.3987975951903806 0.9033482879570043
0.4028056112224447 0.9077562810175982
0.4068136272545089 0.9120372297191263
0.410821643286573 0.9161904903287319
0.4148296593186371 0.9202154354404718
0.4188376753507013 0.9241114540323827
0.4228456913827654 0.92787795152119
0.4268537074148295 0.9315143498141641
0.4308617234468937 0.9350200873567233
0.4348697394789578 0.9383946191776581
0.4388777555110219 0.9416374169319479
0.4428857715430861 0.9447479689377517
0.4468937875751502 0.947725780212201
0.4509018036072143 0.9505703725034943
0.4549098196392785 0.9532812843183961
0.4589178356713426 0.955858070948015
0.4629258517034067 0.9583003044879793
0.4669338677354709 0.9606075738566244
0.470941883767535 0.9627794848088658
0.4749498997995991 0.9648156599464424
0.4789579158316633 0.9667157387235338
0.4829659318637274 0.968479377450735
0.4869739478957915 0.9701062492923055
0.4909819639278556 0.9715960442610363
0.4949899799599198 0.972948469209385
0.4989979959919839 0.9741632478148619
0.503006012024048 0.9752401205631197
0.5070140280561122 0.9761788447246742
0.5110220440881763 0.9769791943287943
0.5150300601202404 0.977640960132884
0.5190380761523046 0.9781639495855003
0.5230460921843687 0.9785479867866715
0.5270541082164328 0.9787929124426192
0.531062124248497 0.9788985838150144
0.5350701402805611 0.9788648746663159
0.539078156312625 0.9786916751985877
0.5430861723446891 0.97837889198852
0.5470941883767533 0.9779264479152322
0.5511022044088174 0.9773342820844478
0.5551102204408815 0.9766023497447598
0.5591182364729457 0.9757306222003617
0.5631262525050098 0.9747190867149812
0.5671342685370739 0.9735677464124828
0.5711422845691381 0.9722766201681533
0.5751503006012022 0.9708457424947392
0.5791583166332663 0.9692751634224707
0.5831663326653305 0.9675649483694582
0.5871743486973946 0.9657151780069306
0.5911823647294587 0.9637259481156677
0.5951903807615229 0.9615973694344433
0.599198396793587 0.9593295675011917
0.6032064128256511 0.9569226824844785
0.6072144288577153 0.9543768690061594
0.6112224448897794 0.9516922959554389
0.6152304609218435 0.9488691462929111
0.6192384769539077 0.9459076168440879
0.6232464929859718 0.94280791808308
0.6272545090180359 0.9395702739042074
0.6312625250501001 0.9361949213834397
0.6352705410821642 0.9326821105265387
0.6392785571142283 0.9290321040050206
0.6432865731462925 0.9252451768794643
0.6472945891783566 0.921321616306449
0.6513026052104207 0.917261721234135
0.6553106212424848 0.913065802079827
0.659318637274549 0.9087341803919511
0.6633266533066131 0.9042671884944729
0.6673346693386772 0.8996651691139689
0.6713426853707414 0.8949284749861628
0.6753507014028055 0.8900574684426924
0.6793587174348696 0.8850525209760588
0.6833667334669338 0.879914012781167
0.6873747494989979 0.8746423322732761
0.691382765531062 0.8692378755783204
0.6953907815631262 0.8637010459971411
0.6993987975951903 0.8580322534388459
0.7034068136272544 0.852231913822971
0.7074148296593186 0.8463004484472988
0.7114228456913827 0.8402382833205959
0.7154308617234468 0.8340458484550762
0.719438877755511 0.8277235771176487
0.7234468937875751 0.8212719050370438
0.7274549098196392 0.8146912695603845
0.7314629258517034 0.8079821087610985
0.7354709418837675 0.8011448604881042
0.7394789579158316 0.7941799613544021
0.7434869739478958 0.7870878456621159
0.7474949899799597 0.7798689442544585
0.7515030060120238 0.7725236832902602
0.7555110220440879 0.765052482937561
0.7595190380761521 0.7574557559724521
0.7635270541082162 0.7497339062806869
0.7675350701402803 0.7418873272502823
0.7715430861723445 0.733916400045868
0.7755511022044086 0.7258214917523155
0.7795591182364727 0.7176029533770985
0.7835671342685369 0.7092611176953825
0.787575150300601 0.7007962969241687
0.7915831663326651 0.6922087802053536
0.7955911823647293 0.6834988308798621
0.7995991983967934 0.6746666835300662
0.8036072144288575 0.6657125407648898
0.8076152304609217 0.6566365697190044
0.8116232464929858 0.6474388982343764
0.8156312625250499 0.6381196106866875
0.819639278557114 0.6286787434145947
0.8236472945891782 0.6191162797041641
0.8276553106212423 0.609432144273459
0.8316633266533064 0.5996261971934971
0.8356713426853706 0.5896982271725439
0.8396793587174347 0.5796479441196101
0.8436873747494988 0.5694749708882817
0.847695390781563 0.5591788340884749
0.8517034068136271 0.5487589538288969
0.8557114228456912 0.5382146322360537
0.8597194388777554 0.5275450405654165
0.8637274549098195 0.516749204681563
0.8677354709418836 0.5058259886519699
0.8717434869739478 0.4947740761396877
0.8757515030060119 0.48359194922319
0.879759519038076 0.4722778641913694
0.8837675350701402 0.4608298237670622
0.8877755511022043 0.4492455450890151
0.8917835671342684 0.4375224226325831
0.8957915831663326 0.4256574850485514
0.8997995991983967 0.4136473446543675
0.9038076152304608 0.4014881379831365
0.907815631262525 0.3891754553680206
0.9118236472945891 0.376704256983338
0.9158316633266532 0.3640687720007274
0.9198396793587174 0.351262376510617
0.9238476953907815 0.3382774444518316
0.9278557114228456 0.3251051638621977
0.9318637274549098 0.3117353080134483
0.9358717434869739 0.2981559470634961
0.939879759519038 0.2843530800956369
0.9438877755511021 0.2703101588079634
0.9478957915831663 0.2560074609439471
0.9519038076152302 0.2414212508608903
0.9559118236472943 0.2265226311373421
0.9599198396793585 0.211275932979235
0.9639278557114226 0.1956363953421074
0.9679358717434867 0.1795467038300548
0.9719438877755509 0.1629316158266197
0.975951903807615 0.1456891785949883
0.9799599198396791 0.1276755241920622
0.9839679358717432 0.1086753798141403
0.9879759519038074 0.08834859852269249
0.9919839679358715 0.06599587833729631
0.9959919839679356 0.04100501646649063
0.9999999999999998 -0


==> graphs/phi2_0.9.dat <==
-1 0
-0.9959919839679359 -0.01880529061420106
-0.9919839679358717 -0.0350856950285876
-0.9879759519038076 -0.05060888559969543
-0.9839679358717435 -0.06564246682060394
-0.9799599198396793 -0.08032282714315002
-0.9759519038076152 -0.09472755215121723
-0.9719438877755511 -0.108906171584996
-0.9679358717434869 -0.1228926058970262
-0.9639278557114228 -0.13671123408467
-0.9599198396793587 -0.1503801940871674
-0.9559118236472945 -0.1639133285150702
-0.9519038076152304 -0.1773214041800005
-0.9478957915831663 -0.1906129142482396
-0.9438877755511023 -0.2037946268736403
-0.9398797595190381 -0.2168719727457226
-0.935871743486974 -0.2298493263846794
-0.9318637274549099 -0.2427302151002584
-0.9278557114228457 -0.255517477354334
-0.9238476953907816 -0.2682133848938644
-0.9198396793587175 -0.2808197384041501
-0.9158316633266533 -0.2933379434545075
-0.9118236472945892 -0.3057690715393936
-0.9078156312625251 -0.3181139096831496
-0.9038076152304609 -0.3303730011553928
-0.8997995991983968 -0.3425466791952003
-0.8957915831663327 -0.354635095177612
-0.8917835671342685 -0.366638242319093
-0.8877755511022044 -0.3785559757696103
-0.8837675350701403 -0.3903880297541425
-0.8797595190380761 -0.4021340322859335
-0.875751503006012 -0.4137935178676661
-0.8717434869739479 -0.4253659385140291
-0.8677354709418837 -0.4368506733656073
-0.8637274549098196 -0.4482470371136408
-0.8597194388777555 -0.459554287415644
-0.8557114228456915 -0.4707716314503501
-0.8517034068136273 -0.4818982317351616
-0.8476953907815632 -0.4929332113085418
-0.8436873747494991 -0.5038756583638068
-0.8396793587174349 -0.5147246304063696
-0.8356713426853708 -0.5254791579961899
-0.8316633266533067 -0.5361382481273417
-0.8276553106212425 -0.5467008872891583
-0.8236472945891784 -0.5571660442473279
-0.8196392785571143 -0.567532672577478
-0.8156312625250501 -0.5777997129796159
-0.811623246492986 -0.5879660953979547
-0.8076152304609219 -0.5980307409673858
-0.8036072144288577 -0.6079925638050343
-0.7995991983967936 -0.6178504726633317
-0.7955911823647295 -0.6276033724585109
-0.7915831663326653 -0.637250165687231
-0.7875751503006012 -0.6467897537422148
-0.7835671342685371 -0.6562210381364965
-0.7795591182364729 -0.6655429216451493
-0.7755511022044088 -0.6747543093717784
-0.7715430861723447 -0.683854109746827
-0.7675350701402806 -0.6928412354635749
-0.7635270541082164 -0.7017146043571643
-0.7595190380761523 -0.7104731402316417
-0.7555110220440882 -0.7191157736392482
-0.751503006012024 -0.727641442615813
-0.7474949899799599 -0.7360490933756518
-0.7434869739478958 -0.7443376809693072
-0.7394789579158316 -0.7525061699068224
-0.7354709418837675 -0.7605535347491968
-0.7314629258517034 -0.7684787606701019
-0.7274549098196392 -0.7762808439903444
-0.7234468937875751 -0.783958792686582
-0.719438877755511 -0.7915116268762801
-0.7154308617234469 -0.7989383792804557
-0.7114228456913828 -0.8062380956655112
-0.7074148296593187 -0.8134098352655006
-0.7034068136272545 -0.8204526711862075
-0.6993987975951904 -0.8273656907917991
-0.6953907815631263 -0.8341479960754363
-0.6913827655310621 -0.8407987040143629
-0.687374749498998 -0.8473169469106069
-0.6833667334669339 -0.8537018727179573
-0.6793587174348698 -0.8599526453558495
-0.6753507014028056 -0.8660684450110322
-0.6713426853707415 -0.872048468427294
-0.6673346693386774 -0.8778919291840673
-0.6633266533066133 -0.8835980579643761
-0.6593186372745492 -0.8891661028124672
-0.6553106212424851 -0.8945953293816372
-0.6513026052104209 -0.8998850211727453
-0.6472945891783568 -0.9050344797635971
-0.6432865731462927 -0.9100430250297272
-0.6392785571142285 -0.9149099953567903
-0.6352705410821644 -0.9196347478449159
-0.6312625250501003 -0.9242166585051348
-0.6272545090180361 -0.9286551224484503
-0.623246492985972 -0.93294955406753
-0.6192384769539079 -0.9370993872112987
-0.6152304609218437 -0.9411040753526538
-0.6112224448897796 -0.9449630917495684
-0.6072144288577155 -0.9486759295995896
-0.6032064128256514 -0.9522421021881058
-0.5991983967935872 -0.9556611430303197
-0.5951903807615231 -0.9589326060073092
-0.591182364729459 -0.9620560654960707
-0.5871743486973948 -0.9650311164938628
-0.5831663326653307 -0.9678573747368786
-0.5791583166332666 -0.9705344768133533
-0.5751503006012024 -0.9730620802712712
-0.5711422845691383 -0.9754398637206841
-0.5671342685370742 -0.97766752693091
-0.56312625250501 -0.9797447909223762
-0.5591182364729459 -0.9816713980535523
-0.5551102204408818 -0.9834471121027705
-0.5511022044088176 -0.9850717183452481
-0.5470941883767535 -0.9865450236250948
-0.5430861723446894 -0.987866856422653
-0.5390781563126252 -0.9890370669170725
-0.5350701402805611 -0.9900555270442244
-0.531062124248497 -0.990922130549957
-0.5270541082164328 -0.9916367930387784
-0.5230460921843687 -0.9921994520181346
-0.5190380761523046 -0.9926100669381083
-0.5150300601202404 -0.9928686192267331
-0.5110220440881764 -0.9929751123209763
-0.5070140280561123 -0.9929295716934128
-0.5030060120240482 -0.9927320448744134
-0.498997995991984 -0.992382601470326
-0.4949899799599199 -0.9918813331772508
-0.4909819639278558 -0.9912283537907863
-0.4869739478957916 -0.9904237992114951
-0.4829659318637275 -0.9894678274463627
-0.4789579158316634 -0.9883606186061049
-0.4749498997995992 -0.9871023748984182
-0.4709418837675351 -0.985693320617325
-0.466933867735471 -0.9841337021283469
-0.4629258517034068 -0.9824237878498978
-0.4589178356713427 -0.9805638682306503
-0.4549098196392786 -0.9785542557229761
-0.4509018036072144 -0.9763952847525419
-0.4468937875751503 -0.974087311684071
-0.4428857715430862 -0.9716307147833158
-0.438877755511022 -0.9690258941750831
-0.434869739478958 -0.9662732717976534
-0.4308617234468939 -0.9633732913533957
-0.4268537074148298 -0.9603264182555695
-0.4228456913827656 -0.9571331395715685
-0.4188376753507015 -0.953793963962434
-0.4148296593186374 -0.9503094216186715
-0.4108216432865732 -0.9466800641925169
-0.4068136272545091 -0.942906464726558
-0.402805611222445 -0.9389892175787746
-0.3987975951903808 -0.9349289383441086
-0.3947895791583167 -0.930726263772343
-0.3907815631262526 -0.9263818516826379
-0.3867735470941884 -0.9218963808744819
-0.3827655310621243 -0.9172705510353318
-0.3787575150300602 -0.9125050826446082
-0.374749498997996 -0.9076007168744143
-0.3707414829659319 -0.9025582154868759
-0.3667334669338678 -0.8973783607281143
-0.3627254509018036 -0.8920619552188815
-0.3587174348697395 -0.8866098218418402
-0.3547094188376754 -0.8810228036256127
-0.3507014028056112 -0.8753017636255943
-0.3466933867735471 -0.8694475848014569
-0.342685370741483 -0.8634611698915702
-0.3386773547094188 -0.8573434412840486
-0.3346693386773547 -0.8510953408848696
-0.3306613226452907 -0.8447178299827087
-0.3266533066132266 -0.8382118891107415
-0.3226452905811624 -0.8315785179053053
-0.3186372745490983 -0.8248187349616454
-0.3146292585170342 -0.817933577686435
-0.31062124248497 -0.8109241021475366
-0.3066132264529059 -0.8037913829206207
-0.3026052104208418 -0.7965365129329584
-0.2985971943887776 -0.7891606033042228
-0.2945891783567135 -0.7816647831844584
-0.2905811623246494 -0.7740501995892142
-0.2865731462925852 -0.7663180172317785
-0.2825651302605211 -0.7584694183527183
-0.278557114228457 -0.750505602546639
-0.2745490981963928 -0.742427786586115
-0.2705410821643287 -0.7342372042430183
-0.2665330661322646 -0.7259351061071826
-0.2625250501002004 -0.7175227594023106
-0.2585170340681363 -0.7090014477994392
-0.2545090180360722 -0.7003724712276905
-0.250501002004008 -0.6916371456825013
-0.2464929859719439 -0.6827968030314079
-0.2424849699398798 -0.6738527908172656
-0.2384769539078156 -0.6648064720591007
-0.2344689378757515 -0.6556592250504137
-0.2304609218436875 -0.6464124431552711
-0.2264529058116234 -0.6370675346019066
-0.2224448897795592 -0.6276259222740749
-0.2184368737474951 -0.6180890435000637
-0.214428857715431 -0.6084583498395651
-0.2104208416833668 -0.5987353068682111
-0.2064128256513027 -0.5889213939600093
-0.2024048096192386 -0.5790181040675879
-0.1983967935871744 -0.5690269435003147
-0.1943887775551103 -0.5589494317004606
-0.1903807615230462 -0.5487871010171603
-0.186372745490982 -0.5385414964784949
-0.1823647294589179 -0.5282141755615076
-0.1783567134268538 -0.5178067079604266
-0.1743486973947896 -0.5073206753528595
-0.1703406813627255 -0.4967576711641442
-0.1663326653306614 -0.4861193003300145
-0.1623246492985972 -0.4754071790573084
-0.1583166332665331 -0.4646229345830562
-0.154308617234469 -0.453768204931785
-0.1503006012024048 -0.4428446386712068
-0.1462925851703407 -0.4318538946662938
-0.1422845691382766 -0.4207976418316427
-0.1382765531062125 -0.409677558882465
-0.1342685370741483 -0.398495334083886
-0.1302605210420842 -0.3872526649988975
-0.1262525050100202 -0.3759512582347984
-0.122244488977956 -0.3645928291883526
-0.1182364729458919 -0.353179101789398
-0.1142284569138278 -0.3417118082433065
-0.1102204408817636 -0.3301926887720995
-0.1062124248496995 -0.3186234913543593
-0.1022044088176354 -0.3070059714638833
-0.09819639278557124 -0.2953418918072287
-0.09418837675350711 -0.283633022060179
-0.09018036072144298 -0.2718811386030563
-0.08617234468937884 -0.2600880242550448
-0.08216432865731471 -0.2482554680075385
-0.07815631262525058 -0.2363852647564605
-0.07414829659318645 -0.2244792150337782
-0.07014028056112231 -0.2125391247380944
-0.06613226452905818 -0.2005668048643933
-0.06212424849699405 -0.1885640712330642
-0.05811623246492992 -0.1765327442181349
-0.05410821643286579 -0.1644746484747765
-0.05010020040080165 -0.1523916126662433
-0.04609218436873752 -0.1402854691900733
-0.04208416833667339 -0.1281580539038629
-0.03807615230460926 -0.1160112058503575
-0.03406813627254512 -0.103846766982177
-0.03006012024048099 -0.09166658188599587
-0.02605210420841686 -0.07947249750638537
-0.02204408817635284 -0.06726636286926189
-0.01803607214428871 -0.05505002880501576
-0.01402805611222457 -0.04282534767136497
-0.01002004008016044 -0.03059417307600885
-0.006012024048096309 -0.01835835959902282
-0.002004008016032177 -0.00611976251515663
0.002004008016031955 0.006119762483990863
0.006012024048096087 0.01835835956786077
0.01002004008016022 0.03059417304485307
0.01402805611222435 0.04282534764022106
0.01803607214428848 0.0550500287738913
0.02204408817635262 0.0672663628381662
0.02605210420841675 0.07947249747531303
0.03006012024048088 0.09166658185494073
0.03406813627254501 0.1038467669511537
0.03807615230460915 0.1160112058193722
0.04208416833667328 0.1281580538729275
0.04609218436873741 0.1402854691592064
0.05010020040080154 0.1523916126354477
0.05410821643286567 0.1644746484440742
0.05811623246492981 0.1765327441875232
0.06212424849699394 0.1885640712025501
0.06613226452905807 0.2005668048339696
0.0701402805611222 0.2125391247077796
0.07414829659318634 0.2244792150035787
0.07815631262525047 0.2363852647263845
0.0821643286573146 0.2482554679775803
0.08617234468937873 0.2600880242252281
0.09018036072144286 0.271881138573359
0.094188376753507 0.2836330220306035
0.09819639278557113 0.2953418917777841
0.1022044088176353 0.3070059714345876
0.1062124248496994 0.3186234913252318
0.1102204408817635 0.3301926887431491
0.1142284569138277 0.3417118082145065
0.1182364729458918 0.353179101760746
0.1222444889779559 0.3645928291598579
0.1262525050100201 0.3759512582064636
0.130260521042084 0.3872526649707101
0.1342685370741481 0.3984953340558872
0.1382765531062122 0.4096775588546652
0.1422845691382764 0.4207976418040604
0.1462925851703405 0.431853894638925
0.1503006012024046 0.4428446386440624
0.1543086172344688 0.4537682049048559
0.1583166332665329 0.4646229345563452
0.162324649298597 0.475407179030806
0.1663326653306612 0.4861193003037186
0.1703406813627253 0.49675767113807
0.1743486973947894 0.5073206753270108
0.1783567134268536 0.5178067079348245
0.1823647294589177 0.5282141755361356
0.1863727454909818 0.538541496453364
0.1903807615230459 0.5487871009922919
0.1943887775551101 0.5589494316758452
0.1983967935871742 0.5690269434759407
0.2024048096192383 0.5790181040434442
0.2064128256513025 0.588921393936102
0.2104208416833666 0.598735306844529
0.2144288577154307 0.6084583498160908
0.2184368737474949 0.6180890434767923
0.222444889779559 0.6276259222510043
0.2264529058116231 0.637067534579061
0.2304609218436873 0.6464124431326403
0.2344689378757514 0.6556592250280051
0.2384769539078155 0.6648064720369194
0.2424849699398797 0.6738527907953327
0.2464929859719438 0.6827968030097181
0.2505010020040079 0.6916371456610794
0.2545090180360721 0.7003724712065438
0.2585170340681362 0.7090014477785664
0.2625250501002003 0.7175227593816933
0.2665330661322645 0.7259351060868134
0.2705410821643286 0.7342372042228894
0.2745490981963927 0.7424277865662242
0.2785571142284569 0.7505056025269996
0.282565130260521 0.7584694183333446
0.2865731462925851 0.7663180172126515
0.2905811623246493 0.7740501995703569
0.2945891783567134 0.7816647831658849
0.2985971943887775 0.7891606032859126
0.3026052104208417 0.796536512914924
0.3066132264529058 0.8037913829028509
0.3106212424849699 0.8109241021300345
0.314629258517034 0.8179335776692217
0.3186372745490982 0.8248187349447417
0.3226452905811623 0.8315785178887065
0.3266533066132264 0.8382118890944104
0.3306613226452906 0.8447178299666709
0.3346693386773545 0.8510953408691436
0.3386773547094186 0.8573434412686324
0.3426853707414828 0.8634611698764918
0.3466933867735469 0.8694475847867362
0.350701402805611 0.8753017636112168
0.3547094188376752 0.8810228036115821
0.3587174348697393 0.8866098218281514
0.3627254509018034 0.8920619552055374
0.3667334669338675 0.8973783607151053
0.3707414829659317 0.9025582154741923
0.3747494989979958 0.9076007168620638
0.3787575150300599 0.9125050826325961
0.3827655310621241 0.9172705510236707
0.3867735470941882 0.9218963808631315
0.3907815631262523 0.9263818516715807
0.3947895791583165 0.9307262637616074
0.3987975951903806 0.9349289383337014
0.4028056112224447 0.9389892175686829
0.4068136272545089 0.9429064647167766
0.410821643286573 0.9466800641830595
0.4148296593186371 0.9503094216095364
0.4188376753507013 0.9537939639535944
0.4228456913827654 0.9571331395630291
0.4268537074148295 0.9603264182473243
0.4308617234468937 0.9633732913454596
0.4348697394789578 0.9662732717900275
0.4388777555110219 0.9690258941677676
0.4428857715430861 0.9716307147763154
0.4468937875751502 0.9740873116773918
0.4509018036072143 0.976395284746171
0.4549098196392785 0.9785542557169283
0.4589178356713426 0.9805638682249217
0.4629258517034067 0.9824237878444597
0.4669338677354709 0.9841337021231884
0.470941883767535 0.9856933206124678
0.4749498997995991 0.9871023748938804
0.4789579158316633 0.9883606186018771
0.4829659318637274 0.9894678274424508
0.4869739478957915 0.9904237992079056
0.4909819639278556 0.9912283537875097
0.4949899799599198 0.9918813331743054
0.4989979959919839 0.9923826014677085
0.503006012024048 0.9927320448721203
0.5070140280561122 0.9929295716914238
0.5110220440881763 0.9929751123192744
0.5150300601202404 0.9928686192252857
0.5190380761523046 0.9926100669369314
0.5230460921843687 0.9921994520172451
0.5270541082164328 0.9916367930381721
0.531062124248497 0.9909221305496381
0.5350701402805611 0.990055527044191
0.539078156312625 0.9890370669173326
0.5430861723446891 0.9878668564232392
0.5470941883767533 0.9865450236259976
0.5511022044088174 0.9850717183464748
0.5551102204408815 0.9834471121043145
0.5591182364729457 0.9816713980553949
0.5631262525050098 0.9797447909245233
0.5671342685370739 0.9776675269333709
0.5711422845691381 0.9754398637234573
0.5751503006012022 0.9730620802743349
0.5791583166332663 0.9705344768167441
0.5831663326653305 0.9678573747405732
0.5871743486973946 0.9650311164978481
0.5911823647294587 0.9620560655003163
0.5951903807615229 0.9589326060117839
0.599198396793587 0.9556611430349907
0.6032064128256511 0.9522421021929579
0.6072144288577153 0.9486759296046423
0.6112224448897794 0.9449630917548222
0.6152304609218435 0.9411040753581196
0.6192384769539077 0.9370993872169699
0.6232464929859718 0.9329495540733939
0.6272545090180359 0.9286551224544889
0.6312625250501001 0.9242166585113439
0.6352705410821642 0.9196347478512691
0.6392785571142283 0.914909995363285
0.6432865731462925 0.9100430250363676
0.6472945891783566 0.9050344797703929
0.6513026052104207 0.8998850211797039
0.6553106212424848 0.8945953293887557
0.659318637274549 0.8891661028197242
0.6633266533066131 0.8835980579717584
0.6673346693386772 0.8778919291915592
0.6713426853707414 0.8720484684348884
0.6753507014028055 0.8660684450187262
0.6793587174348696 0.8599526453636196
0.6833667334669338 0.8537018727257931
0.6873747494989979 0.8473169469185253
0.691382765531062 0.8407987040223476
0.6953907815631262 0.8341479960835066
0.6993987975951903 0.827365690799943
0.7034068136272544 0.8204526711944231
0.7074148296593186 0.8134098352737904
0.7114228456913827 0.8062380956738487
0.7154308617234468 0.7989383792888364
0.719438877755511 0.7915116268846796
0.7234468937875751 0.7839587926949959
0.7274549098196392 0.7762808439987553
0.7314629258517034 0.7684787606785013
0.7354709418837675 0.7605535347575655
0.7394789579158316 0.7525061699151696
0.7434869739478958 0.7443376809776096
0.7474949899799597 0.7360490933839409
0.7515030060120238 0.7276414426240847
0.7555110220440879 0.719115773647497
0.7595190380761521 0.7104731402398327
0.7635270541082162 0.7017146043653067
0.7675350701402803 0.692841235471654
0.7715430861723445 0.6838541097548384
0.7755511022044086 0.6747543093797231
0.7795591182364727 0.6655429216530283
0.7835671342685369 0.6562210381443097
0.787575150300601 0.6467897537499581
0.7915831663326651 0.6372501656949009
0.7955911823647293 0.6276033724660892
0.7995991983967934 0.6178504726708112
0.8036072144288575 0.6079925638124238
0.8076152304609217 0.5980307409746589
0.8116232464929858 0.5879660954051159
0.8156312625250499 0.5777997129866501
0.819639278557114 0.5675326725843989
0.8236472945891782 0.5571660442541306
0.8276553106212423 0.5467008872958432
0.8316633266533064 0.5361382481339275
0.8356713426853706 0.5254791580026841
0.8396793587174347 0.5147246304127605
0.8436873747494988 0.5038756583700971
0.847695390781563 0.4929332113147442
0.8517034068136271 0.4818982317412688
0.8557114228456912 0.4707716314563639
0.8597194388777554 0.4595542874215541
0.8637274549098195 0.4482470371194606
0.8677354709418836 0.4368506733713347
0.8717434869739478 0.4253659385196643
0.8757515030060119 0.4137935178732148
0.879759519038076 0.4021340322913963
0.8837675350701402 0.3903880297595094
0.8877755511022043 0.378555975774878
0.8917835671342684 0.3666382423242626
0.8957915831663326 0.3546350951826904
0.8997995991983967 0.342546679200164
0.9038076152304608 0.3303730011602304
0.907815631262525 0.3181139096878655
0.9118236472945891 0.3057690715439957
0.9158316633266532 0.2933379434589795
0.9198396793587174 0.2808197384084784
0.9238476953907815 0.2682133848980529
0.9278557114228456 0.2555174773583494
0.9318637274549098 0.2427302151041129
0.9358717434869739 0.2298493263883606
0.939879759519038 0.2168719727492056
0.9438877755511021 0.2037946268769189
0.9478957915831663 0.1906129142513144
0.9519038076152302 0.1773214041828783
0.9559118236472943 0.163913328517766
0.9599198396793585 0.1503801940896691
0.9639278557114226 0.1367112340869802
0.9679358717434867 0.1228926058991308
0.9719438877755509 0.1089061715868854
0.975951903807615 0.09472755215287004
0.9799599198396791 0.08032282714455427
0.9839679358717432 0.06564246682175015
0.9879759519038074 0.05060888560057874
0.9919839679358715 0.03508569502920918
0.9959919839679356 0.0188052906145382
0.9999999999999998 0


==> graphs/u1D_0.3_2.1.dat <==
-1 0.1427299533698719
-0.9959919839679359 0.1655104086752437
-0.9919839679358717 0.1937032727238841
-0.9879759519038076 0.2138621389124148
-0.9839679358717435 0.2316900109761723
-0.9799599198396793 0.2474023235412214
-0.9759519038076152 0.2616912260036295
-0.9719438877755511 0.2748680668469232
-0.9679358717434869 0.2871674678066377
-0.9639278557114228 0.2987499014073481
-0.9599198396793587 0.3097344251422919
-0.9559118236472945 0.3202111339338645
-0.9519038076152304 0.3302501906829451
-0.9478957915831663 0.3399073614260524
-0.9438877755511023 0.3492277780600853
-0.9398797595190381 0.3582485257708176
-0.935871743486974 0.3670004821996859
-0.9318637274549099 0.3755096530173357
-0.9278557114228457 0.3837981639749448
-0.9238476953907816 0.3918850078914216
-0.9198396793587175 0.3997866201220791
-0.9158316633266533 0.4075173242716314
-0.9118236472945892 0.4150896851810918
-0.9078156312625251 0.4225147889298264
-0.9038076152304609 0.4298024699757408
-0.8997995991983968 0.4369614942152895
-0.8957915831663327 0.4439997108197182
-0.8917835671342685 0.4509241763996938
-0.8877755511022044 0.4577412596589199
-0.8837675350701403 0.4644567281826827
-0.8797595190380761 0.4710758226672767
-0.875751503006012 0.4776033189975358
-0.8717434869739479 0.4840435822347242
-0.8677354709418837 0.490400611836535
-0.8637274549098196 0.4966780821075314
-0.8597194388777555 0.5028793754486388
-0.8557114228456915 0.5090076133768395
-0.8517034068136273 0.5150656814501939
-0.8476953907815632 0.521056252887266
-0.8436873747494991 0.526981808465798
-0.8396793587174349 0.5328446539730767
-0.8356713426853708 0.5386469367572112
-0.8316633266533067 0.544390658619232
-0.8276553106212425 0.5500776891048774
-0.8236472945891784 0.5557097764109765
-0.8196392785571143 0.5612885572127775
-0.8156312625250501 0.5668155657068444
-0.811623246492986 0.5722922418099569
-0.8076152304609219 0.5777199382953532
-0.8036072144288577 0.5830999274070781
-0.7995991983967936 0.5884334067305279
-0.7955911823647295 0.5937215050652903
-0.7915831663326653 0.5989652864795406
-0.7875751503006012 0.604165755877892
-0.7835671342685371 0.6093238622123092
-0.7795591182364729 0.6144405027908812
-0.7755511022044088 0.6195165264428373
-0.7715430861723447 0.6245527367946921
-0.7675350701402806 0.6295498951207148
-0.7635270541082164 0.6345087231455542
-0.7595190380761523 0.6394299051849545
-0.7555110220440882 0.6443140908414725
-0.751503006012024 0.6491618968684528
-0.7474949899799599 0.6539739090485023
-0.7434869739478958 0.6587506843568209
-0.7394789579158316 0.663492752049592
-0.7354709418837675 0.6682006158885621
-0.7314629258517034 0.6728747549955456
-0.7274549098196392 0.6775156256364973
-0.7234468937875751 0.6821236622209182
-0.719438877755511 0.6866992785631044
-0.7154308617234469 0.691242869000507
-0.7114228456913828 0.6957548093925655
-0.7074148296593187 0.7002354579677735
-0.7034068136272545 0.7046851565381893
-0.6993987975951904 0.7091042308684505
-0.6953907815631263 0.7134929920673855
-0.6913827655310621 0.7178517364460105
-0.687374749498998 0.7221807474305707
-0.6833667334669339 0.7264802949977474
-0.6793587174348698 0.7307506371157994
-0.6753507014028056 0.7349920199749216
-0.6713426853707415 0.7392046786456297
-0.6673346693386774 0.7433888374400954
-0.6633266533066133 0.7475447106988327
-0.6593186372745492 0.7516725029599445
-0.6553106212424851 0.7557724095518285
-0.6513026052104209 0.759844616879956
-0.6472945891783568 0.7638893031091586
-0.6432865731462927 0.7679066380252362
-0.6392785571142285 0.7718967840010794
-0.6352705410821644 0.7758598958054196
-0.6312625250501003 0.7797961213200036
-0.6272545090180361 0.7837056013367406
-0.623246492985972 0.7875884705481695
-0.6192384769539079 0.7914448571996928
-0.6152304609218437 0.7952748835776455
-0.6112224448897796 0.7990786664125019
-0.6072144288577155 0.8028563166828295
-0.6032064128256514 0.8066079405467155
-0.5991983967935872 0.8103336385956007
-0.5951903807615231 0.814033507043108
-0.591182364729459 0.8177076371700365
-0.5871743486973948 0.8213561159183618
-0.5831663326653307 0.8249790259862599
-0.5791583166332666 0.8285764457935597
-0.5751503006012024 0.8321484499985426
-0.5711422845691383 0.8356951094006967
-0.5671342685370742 0.8392164910280512
-0.56312625250501 0.8427126586344535
-0.5591182364729459 0.8461836724020598
-0.5551102204408818 0.8496295893592242
-0.5511022044088176 0.853050463400379
-0.5470941883767535 0.8564463454397181
-0.5430861723446894 0.8598172835371364
-0.5390781563126252 0.8631633228493085
-0.5350701402805611 0.8664845059963181
-0.531062124248497 0.8697808730316071
-0.5270541082164328 0.873052461463858
-0.5230460921843687 0.8762993064531774
-0.5190380761523046 0.8795214409110327
-0.5150300601202404 0.8827188954908576
-0.5110220440881764 0.8858916988920689
-0.5070140280561123 0.889039877442195
-0.5030060120240482 0.8921634559163149
-0.498997995991984 0.8952624568925868
-0.4949899799599199 0.8983369013304295
-0.4909819639278558 0.9013868083299035
-0.4869739478957916 0.9044121953612696
-0.4829659318637275 0.9074130783389306
-0.4789579158316634 0.9103894714961177
-0.4749498997995992 0.9133413876860319
-0.4709418837675351 0.9162688382933686
-0.466933867735471 0.9191718332873519
-0.4629258517034068 0.9220503814314983
-0.4589178356713427 0.9249044900438477
-0.4549098196392786 0.9277341653843775
-0.4509018036072144 0.9305394124594855
-0.4468937875751503 0.9333202351017749
-0.4428857715430862 0.9360766361731939
-0.438877755511022 0.9388086174465536
-0.434869739478958 0.9415161797163071
-0.4308617234468939 0.9441993227154316
-0.4268537074148298 0.9468580454575798
-0.4228456913827656 0.9494923459124111
-0.4188376753507015 0.9521022213146491
-0.4148296593186374 0.9546876680236184
-0.4108216432865732 0.9572486816647009
-0.4068136272545091 0.9597852571384344
-0.402805611222445 0.9622973886531595
-0.3987975951903808 0.9647850697067422
-0.3947895791583167 0.9672482931746588
-0.3907815631262526 0.9696870513312128
-0.3867735470941884 0.9721013358551663
-0.3827655310621243 0.974491137935076
-0.3787575150300602 0.9768564481374533
-0.374749498997996 0.9791972565918208
-0.3707414829659319 0.9815135529402468
-0.3667334669338678 0.9838053264164105
-0.3627254509018036 0.9860725656959054
-0.3587174348697395 0.9883152592805059
-0.3547094188376754 0.990533395048631
-0.3507014028056112 0.9927269607522746
-0.3466933867735471 0.9948959435878761
-0.342685370741483 0.9970403306565301
-0.3386773547094188 0.9991601085741727
-0.3346693386773547 1.001255263820984
-0.3306613226452907 1.003325782572884
-0.3266533066132266 1.005371650744232
-0.3226452905811624 1.007392854127947
-0.3186372745490983 1.009389378117409
-0.3146292585170342 1.011361208269877
-0.31062124248497 1.013308329554268
-0.3066132264529059 1.015230727100736
-0.3026052104208418 1.01712838581649
-0.2985971943887776 1.019001290515322
-0.2945891783567135 1.020849425778756
-0.2905811623246494 1.022672776282209
-0.2865731462925852 1.024471326511289
-0.2825651302605211 1.026245060942077
-0.278557114228457 1.027993963966778
-0.2745490981963928 1.029718019980111
-0.2705410821643287 1.031417213338525
-0.2665330661322646 1.033091528382105
-0.2625250501002004 1.034740949471295
-0.2585170340681363 1.036365460978566
-0.2545090180360722 1.037965047284167
-0.250501002004008 1.039539692832777
-0.2464929859719439 1.041089382102229
-0.2424849699398798 1.042614099615322
-0.2384769539078156 1.044113830024913
-0.2344689378757515 1.045588557942653
-0.2304609218436875 1.047038268237252
-0.2264529058116234 1.048462945695944
-0.2224448897795592 1.049862575352224
-0.2184368737474951 1.051237142315786
-0.214428857715431 1.05258663175349
-0.2104208416833668 1.05391102903862
-0.2064128256513027 1.055210319716464
-0.2024048096192386 1.056484489348332
-0.1983967935871744 1.057733523832216
-0.1943887775551103 1.058957409051162
-0.1903807615230462 1.060156131185644
-0.186372745490982 1.061329676563193
-0.1823647294589179 1.06247803164604
-0.1783567134268538 1.063601183143973
-0.1743486973947896 1.064699117975217
-0.1703406813627255 1.065771823229244
-0.1663326653306614 1.066819286175538
-0.1623246492985972 1.067841494443158
-0.1583166332665331 1.068838435663582
-0.154308617234469 1.069810097888843
-0.1503006012024048 1.070756469298098
-0.1462925851703407 1.0716775383805
-0.1422845691382766 1.072573293804674
-0.1382765531062125 1.073443724512044
-0.1342685370741483 1.074288819722655
-0.1302605210420842 1.075108568865101
-0.1262525050100202 1.075902961710873
-0.122244488977956 1.076671988199998
-0.1182364729458919 1.077415638594901
-0.1142284569138278 1.078133903463874
-0.1102204408817636 1.078826773566535
-0.1062124248496995 1.079494240079959
-0.1022044088176354 1.080136294257136
-0.09819639278557124 1.08075292790316
-0.09418837675350711 1.081344132910766
-0.09018036072144298 1.081909901503487
-0.08617234468937884 1.082450226326278
-0.08216432865731471 1.082965100184876
-0.07815631262525058 1.083454516217602
-0.07414829659318645 1.083918467974137
-0.07014028056112231 1.084356949126102
-0.06613226452905818 1.084769953856276
-0.06212424849699405 1.08515747649005
-0.05811623246492992 1.085519511789534
-0.05410821643286579 1.085856054786731
-0.05010020040080165 1.086167100835035
-0.04609218436873752 1.086452645567914
-0.04208416833667339 1.086712685026022
-0.03807615230460926 1.086947215509836
-0.03406813627254512 1.087156233663945
-0.03006012024048099 1.087339736460767
-0.02605210420841686 1.087497721191939
-0.02204408817635284 1.087630185480606
-0.01803607214428871 1.087737127274334
-0.01402805611222457 1.087818544855563
-0.01002004008016044 1.087874436844285
-0.006012024048096309 1.087904802180934
-0.002004008016032177 1.087909640112812
0.002004008016031955 1.087888950251594
0.006012024048096087 1.087842732530869
0.01002004008016022 1.087770987219442
0.01402805611222435 1.087673714895526
0.01803607214428848 1.087550916477294
0.02204408817635262 1.087402593223508
0.02605210420841675 1.087228746708924
0.03006012024048088 1.087029378825058
0.03406813627254501 1.086804491818214
0.03807615230460915 1.086554088273819
0.04208416833667328 1.086278171001202
0.04609218436873741 1.0859767432982
0.05010020040080154 1.085649808604677
0.05410821643286567 1.085297370838159
0.05811623246492981 1.084919434150672
0.06212424849699394 1.084516003012433
0.06613226452905807 1.084087082242219
0.0701402805611222 1.083632676962396
0.07414829659318634 1.08315279259409
0.07815631262525047 1.082647434865832
0.0821643286573146 1.082116609840517
0.08617234468937873 1.081560323856528
0.09018036072144286 1.080978583575883
0.094188376753507 1.080371395932744
0.09819639278557113 1.079738768214405
0.1022044088176353 1.079080707914638
0.1062124248496994 1.078397222906735
0.1102204408817635 1.077688321269594
0.1142284569138277 1.0769540114383
0.1182364729458918 1.076194302079816
0.1222444889779559 1.07540920214876
0.1262525050100201 1.074598720875608
0.130260521042084 1.073762867787126
0.1342685370741481 1.072901652608286
0.1382765531062122 1.07201508537878
0.1422845691382764 1.071103176351848
0.1462925851703405 1.070165936104888
0.1503006012024046 1.069203375351696
0.1543086172344688 1.068215505162218
0.1583166332665329 1.067202336695624
0.162324649298597 1.066163881553198
0.1663326653306612 1.065100151341009
0.1703406813627253 1.064011158013214
0.1743486973947894 1.062896913723407
0.1783567134268536 1.061757430780512
0.1823647294589177 1.060592721712736
0.1863727454909818 1.059402799303002
0.1903807615230459 1.058187676452569
0.1943887775551101 1.056947366236167
0.1983967935871742 1.055681881988827
0.2024048096192383 1.054391237089887
0.2064128256513025 1.053075445198953
0.2104208416833666 1.05173452003227
0.2144288577154307 1.050368475463279
0.2184368737474949 1.04897732557655
0.222444889779559 1.04756108452404
0.2264529058116231 1.046119766512147
0.2304609218436873 1.044653386010452
0.2344689378757514 1.043161957452314
0.2384769539078155 1.04164549543323
0.2424849699398797 1.040104014590539
0.2464929859719438 1.038537529677679
0.2505010020040079 1.036946055458941
0.2545090180360721 1.035329606766435
0.2585170340681362 1.033688198521666
0.2625250501002003 1.032021845573048
0.2665330661322645 1.030330562906279
0.2705410821643286 1.028614365395621
0.2745490981963927 1.026873268004903
0.2785571142284569 1.025107285612933
0.282565130260521 1.023316433102892
0.2865731462925851 1.021500725305796
0.2905811623246493 1.019660177022475
0.2945891783567134 1.017794802864959
0.2985971943887775 1.015904617551704
0.3026052104208417 1.013989635570258
0.3066132264529058 1.012049871290715
0.3106212424849699 1.010085338936605
0.314629258517034 1.008096052797028
0.3186372745490982 1.006082026651281
0.3226452905811623 1.004043274415116
0.3266533066132264 1.00197980956008
0.3306613226452906 0.9998916456322108
0.3346693386773545 0.9977787955796319
0.3386773547094186 0.9956412723903694
0.3426853707414828 0.9934790887093563
0.3466933867735469 0.9912922567926522
0.350701402805611 0.9890807887621021
0.3547094188376752 0.9868446961984267
0.3587174348697393 0.9845839905618174
0.3627254509018034 0.9822986827007368
0.3667334669338675 0.9799887832696258
0.3707414829659317 0.9776543023898301
0.3747494989979958 0.975295249769776
0.3787575150300599 0.9729116346214389
0.3827655310621241 0.9705034657489681
0.3867735470941882 0.9680707513060556
0.3907815631262523 0.9656134989987681
0.3947895791583165 0.9631317158961779
0.3987975951903806 0.9606254085091234
0.4028056112224447 0.9580945826940188
0.4068136272545089 0.955539243637574
0.410821643286573 0.9529593957985395
0.4148296593186371 0.9503550429547997
0.4188376753507013 0.9477261881166842
0.4228456913827654 0.9450728334420933
0.4268537074148295 0.9423949803616627
0.4308617234468937 0.9396926292585186
0.4348697394789578 0.9369657797870935
0.4388777555110219 0.9342144305550244
0.4428857715430861 0.9314385792230276
0.4468937875751502 0.928638222322743
0.4509018036072143 0.9258133554437216
0.4549098196392785 0.9229639729833221
0.4589178356713426 0.920090068125194
0.4629258517034067 0.91719163296303
0.4669338677354709 0.9142686581753037
0.470941883767535 0.9113211332238524
0.4749498997995991 0.9083490461554999
0.4789579158316633 0.905352383578318
0.4829659318637274 0.9023311306968138
0.4869739478957915 0.8992852710283622
0.4909819639278556 0.896214786610954
0.4949899799599198 0.8931196577546026
0.4989979959919839 0.8899998629941085
0.503006012024048 0.8868553792144384
0.5070140280561122 0.8836861811095593
0.5110220440881763 0.8804922418845128
0.5150300601202404 0.8772735321985687
0.5190380761523046 0.8740300209327719
0.5230460921843687 0.8707616748169315
0.5270541082164328 0.8674684580323873
0.531062124248497 0.864150332578035
0.5350701402805611 0.8608072580287541
0.539078156312625 0.8574391911447715
0.5430861723446891 0.8540460863737483
0.5470941883767533 0.8506278951407407
0.5511022044088174 0.8471845660987763
0.5551102204408815 0.8437160448620553
0.5591182364729457 0.8402222739685447
0.5631262525050098 0.8367031927582348
0.5671342685370739 0.8331587370686211
0.5711422845691381 0.8295888394110765
0.5751503006012022 0.8259934285719404
0.5791583166332663 0.8223724294588817
0.5831663326653305 0.8187257632345504
0.5871743486973946 0.8150533467975165
0.5911823647294587 0.8113550928039052
0.5951903807615229 0.807630909575368
0.599198396793587 0.8038807005267991
0.6032064128256511 0.8001043646621238
0.6072144288577153 0.7963017954835628
0.6112224448897794 0.7924728816300763
0.6152304609218435 0.7886175060225497
0.6192384769539077 0.7847355460524512
0.6232464929859718 0.7808268731109765
0.6272545090180359 0.7768913522090635
0.6312625250501001 0.7729288422213072
0.6352705410821642 0.7689391949938965
0.6392785571142283 0.7649222554258546
0.6432865731462925 0.7608778609143615
0.6472945891783566 0.7568058413609615
0.6513026052104207 0.7527060183860975
0.6553106212424848 0.748578205316534
0.659318637274549 0.7444222066341176
0.6633266533066131 0.7402378175044063
0.6673346693386772 0.7360248235081567
0.6713426853707414 0.7317830000898315
0.6753507014028055 0.7275121119806346
0.6793587174348696 0.7232119129229323
0.6833667334669338 0.7188821447880193
0.6873747494989979 0.7145225374205559
0.691382765531062 0.7101328075204532
0.6953907815631262 0.7057126584393344
0.6993987975951903 0.701261779214
0.7034068136272544 0.6967798439969809
0.7074148296593186 0.6922665109985955
0.7114228456913827 0.6877214220619974
0.7154308617234468 0.6831442012650277
0.719438877755511 0.6785344546200632
0.7234468937875751 0.6738917681917707
0.7274549098196392 0.6692157078798364
0.7314629258517034 0.6645058175902644
0.7354709418837675 0.6597616184223177
0.7394789579158316 0.6549826070303454
0.7434869739478958 0.6501682542971459
0.7474949899799597 0.6453180038439604
0.7515030060120238 0.640431270218598
0.7555110220440879 0.6355074372156483
0.7595190380761521 0.6305458558088112
0.7635270541082162 0.6255458423281146
0.7675350701402803 0.6205066757391619
0.7715430861723445 0.6154275956093318
0.7755511022044086 0.6103077991939441
0.7795591182364727 0.6051464386498534
0.7835671342685369 0.5999426177788945
0.787575150300601 0.594695388821608
0.7915831663326651 0.589403748254454
0.7955911823647293 0.584066633454519
0.7995991983967934 0.5786829172886659
0.8036072144288575 0.5732514039867628
0.8076152304609217 0.567770823290491
0.8116232464929858 0.5622398246562471
0.8156312625250499 0.5566569705965965
0.819639278557114 0.551020729635717
0.8236472945891782 0.545329468084749
0.8276553106212423 0.5395814410702752
0.8316633266533064 0.5337747827309512
0.8356713426853706 0.5279074953317424
0.8396793587174347 0.5219774361078542
0.8436873747494988 0.5159823043312073
0.847695390781563 0.5099196248890616
0.8517034068136271 0.5037867309138382
0.8557114228456912 0.4975807438705158
0.8597194388777554 0.4912985504301877
0.8637274549098195 0.4849367769647681
0.8677354709418836 0.4784917595630823
0.8717434869739478 0.4719595101160894
0.8757515030060119 0.4653356769336754
0.879759519038076 0.4586154988493988
0.8837675350701402 0.4517937526848396
0.8877755511022043 0.4448646904600403
0.8917835671342684 0.4378219665032012
0.8957915831663326 0.4306585507351331
0.8997995991983967 0.4233666252709484
0.9038076152304608 0.4159374607572578
0.907815631262525 0.4083612660909593
0.9118236472945891 0.4006270069108918
0.9158316633266532 0.3927221803324463
0.9198396793587174 0.3846325378979044
0.9238476953907815 0.3763417362456348
0.9278557114228456 0.367830895980659
0.9318637274549098 0.3590780333474782
0.9358717434869739 0.3500573223504074
0.939879759519038 0.3407381164461695
0.9438877755511021 0.3310836325173227
0.9478957915831663 0.3210491412033134
0.9519038076152302 0.3105794263081296
0.9559118236472943 0.2996050907972413
0.9599198396793585 0.2880371669876846
0.9639278557114226 0.2757581912677921
0.9679358717434867 0.2626107142287473
0.9719438877755509 0.248362584090621
0.975951903807615 0.2327202774535371
0.9799599198396791 0.2149587845891597
0.9839679358717432 0.1951489128882221
0.9879759519038074 0.1664683505567209
0.9919839679358715 0.1492347484773838
0.9959919839679356 0.1077446686655329
0.9999999999999998 0


==> graphs/u1D_0.3_3.dat <==
-1 0.1023377905673135
-0.9959919839679359 0.1138417151206626
-0.9919839679358717 0.1326546523834496
-0.9879759519038076 0.145437604648057
-0.9839679358717435 0.1568250326063176
-0.9799599198396793 0.1667897470193219
-0.9759519038076152 0.175830220426331
-0.9719438877755511 0.1841489129996501
-0.9679358717434869 0.1919050269421612
-0.9639278557114228 0.199206211162173
-0.9599198396793587 0.2061325579023194
-0.9559118236472945 0.2127445839848096
-0.9519038076152304 0.2190893987218267
-0.9478957915831663 0.2252044205303949
-0.9438877755511023 0.2311199182458936
-0.9398797595190381 0.2368607554238119
-0.935871743486974 0.2424476304301978
-0.9318637274549099 0.2478979763825315
-0.9278557114228457 0.253226629224323
-0.9238476953907816 0.2584463303956947
-0.9198396793587175 0.2635681138276922
-0.9158316633266533 0.2686016053792996
-0.9118236472945892 0.2735552598090076
-0.9078156312625251 0.2784365485590708
-0.9038076152304609 0.2832521119615395
-0.8997995991983968 0.2880078817771945
-0.8957915831663327 0.2927091827438202
-0.8917835671342685 0.2973608155281803
-0.8877755511022044 0.3019671265728491
-0.8837675350701403 0.3065320659720717
-0.8797595190380761 0.3110592369095651
-0.875751503006012 0.3155519369623247
-0.8717434869739479 0.3200131939808978
-0.8677354709418837 0.3244457961206205
-0.8637274549098196 0.3288523186758024
-0.8597194388777555 0.3332351460576927
-0.8557114228456915 0.3375964924358138
-0.8517034068136273 0.3419384180593358
-0.8476953907815632 0.3462628449685299
-0.8436873747494991 0.350571570073499
-0.8396793587174349 0.3548662766167004
-0.8356713426853708 0.3591485451280132
-0.8316633266533067 0.363419861811188
-0.8276553106212425 0.3676816273202742
-0.8236472945891784 0.3719351638752332
-0.8196392785571143 0.3761817216782458
-0.8156312625250501 0.3804224848460573
-0.811623246492986 0.3846585767095844
-0.8076152304609219 0.3888910645019673
-0.8036072144288577 0.3931209635977369
-0.7995991983967936 0.3973492413592946
-0.7955911823647295 0.4015768209142413
-0.7915831663326653 0.4058045837401063
-0.7875751503006012 0.4100333732989796
-0.7835671342685371 0.4142639970384804
-0.7795591182364729 0.4184972291786831
-0.7755511022044088 0.4227338127066199
-0.7715430861723447 0.426974461461197
-0.7675350701402806 0.4312198619355496
-0.7635270541082164 0.4354706750285204
-0.7595190380761523 0.4397275373788864
-0.7555110220440882 0.4439910630629706
-0.751503006012024 0.448261844722018
-0.7474949899799599 0.4525404547217522
-0.7434869739478958 0.4568274464950175
-0.7394789579158316 0.4611233551360487
-0.7354709418837675 0.4654286988221163
-0.7314629258517034 0.4697439792291377
-0.7274549098196392 0.4740696826471381
-0.7234468937875751 0.4784062805242573
-0.719438877755511 0.4827542301859054
-0.7154308617234469 0.487113975500184
-0.7114228456913828 0.4914859473864854
-0.7074148296593187 0.4958705642920613
-0.7034068136272545 0.5002682328782552
-0.6993987975951904 0.5046793481306537
-0.6953907815631263 0.5091042941863191
-0.6913827655310621 0.5135434440793015
-0.687374749498998 0.5179971609280304
-0.6833667334669339 0.5224657973808826
-0.6793587174348698 0.5269496964783478
-0.6753507014028056 0.5314491916427019
-0.6713426853707415 0.5359646069911806
-0.6673346693386774 0.5404962574030177
-0.6633266533066133 0.5450444489379755
-0.6593186372745492 0.549609478747992
-0.6553106212424851 0.5541916353489067
-0.6513026052104209 0.558791198624508
-0.6472945891783568 0.5634084401338239
-0.6432865731462927 0.5680436228298873
-0.6392785571142285 0.5726970015491335
-0.6352705410821644 0.5773688226748658
-0.6312625250501003 0.5820593244589174
-0.6272545090180361 0.5867687366724883
-0.623246492985972 0.5914972810854967
-0.6192384769539079 0.5962451710274842
-0.6152304609218437 0.601012611496657
-0.6112224448897796 0.605799799243674
-0.6072144288577155 0.6106069223817124
-0.6032064128256514 0.6154341608307191
-0.5991983967935872 0.6202816855407201
-0.5951903807615231 0.6251496590906562
-0.591182364729459 0.6300382350500225
-0.5871743486973948 0.6349475581263198
-0.5831663326653307 0.6398777639948539
-0.5791583166332666 0.6448289789799181
-0.5751503006012024 0.6498013201610526
-0.5711422845691383 0.6547948950134868
-0.5671342685370742 0.6598098011804183
-0.56312625250501 0.6648461265414746
-0.5591182364729459 0.6699039486785895
-0.5551102204408818 0.674983334880228
-0.5511022044088176 0.6800843418230517
-0.5470941883767535 0.685207015371133
-0.5430861723446894 0.6903513903192372
-0.5390781563126252 0.6955174900306623
-0.5350701402805611 0.700705326337741
-0.531062124248497 0.7059148991825138
-0.5270541082164328 0.7111461962492616
-0.5230460921843687 0.7163991927552884
-0.5190380761523046 0.721673851132531
-0.5150300601202404 0.7269701206321121
-0.5110220440881764 0.7322879371636418
-0.5070140280561123 0.7376272225862067
-0.5030060120240482 0.7429878848825985
-0.498997995991984 0.7483698172960612
-0.4949899799599199 0.7537728983085639
-0.4909819639278558 0.7591969910474978
-0.4869739478957916 0.764641943010649
-0.4829659318637275 0.7701075856741689
-0.4789579158316634 0.7755937339535458
-0.4749498997995992 0.7811001859648686
-0.4709418837675351 0.786626722492281
-0.466933867735471 0.7921731065629586
-0.4629258517034068 0.797739083118323
-0.4589178356713427 0.8033243783627657
-0.4549098196392786 0.8089286995579145
-0.4509018036072144 0.8145517343870585
-0.4468937875751503 0.8201931505269483
-0.4428857715430862 0.8258525952789657
-0.438877755511022 0.8315296950062219
-0.434869739478958 0.8372240546776338
-0.4308617234468939 0.8429352573327284
-0.4268537074148298 0.8486628637961321
-0.4228456913827656 0.8544064119432655
-0.4188376753507015 0.8601654164150234
-0.4148296593186374 0.8659393680012903
-0.4108216432865732 0.8717277332356211
-0.4068136272545091 0.8775299538995338
-0.402805611222445 0.8833454465390488
-0.3987975951903808 0.889173601950687
-0.3947895791583167 0.8950137847533264
-0.3907815631262526 0.900865332914025
-0.3867735470941884 0.9067275572671867
-0.3827655310621243 0.9125997411211948
-0.3787575150300602 0.9184811396928249
-0.374749498997996 0.9243709797938318
-0.3707414829659319 0.9302684593456745
-0.3667334669338678 0.9361727470082222
-0.3627254509018036 0.9420829816618005
-0.3587174348697395 0.9479982722779108
-0.3547094188376754 0.9539176972222415
-0.3507014028056112 0.9598403042404439
-0.3466933867735471 0.9657651098159772
-0.342685370741483 0.9716910991751058
-0.3386773547094188 0.9776172257136244
-0.3346693386773547 0.9835424109780797
-0.3306613226452907 0.9894655442946387
-0.3266533066132266 0.9953854825982934
-0.3226452905811624 1.001301050335055
-0.3186372745490983 1.007211039121538
-0.3146292585170342 1.013114208027805
-0.31062124248497 1.019009282962435
-0.3066132264529059 1.024894957159563
-0.3026052104208418 1.030769890911745
-0.2985971943887776 1.036632711695096
-0.2945891783567135 1.042482014158056
-0.2905811623246494 1.048316360481762
-0.2865731462925852 1.054134280356917
-0.2825651302605211 1.059934271337687
-0.278557114228457 1.065714799066214
-0.2745490981963928 1.071474297666984
-0.2705410821643287 1.077211170101979
-0.2665330661322646 1.082923788628253
-0.2625250501002004 1.08861049532587
-0.2585170340681363 1.094269602645888
-0.2545090180360722 1.099899394035991
-0.250501002004008 1.105498124656027
-0.2464929859719439 1.111064022104137
-0.2424849699398798 1.116595287238601
-0.2384769539078156 1.122090095111089
-0.2344689378757515 1.127546595789674
-0.2304609218436875 1.132962915575604
-0.2264529058116234 1.138337157853236
-0.2224448897795592 1.143667404456562
-0.2184368737474951 1.1489517167708
-0.214428857715431 1.15418813699794
-0.2104208416833668 1.15937468962167
-0.2064128256513027 1.164509382796738
-0.2024048096192386 1.169590209731886
-0.1983967935871744 1.17461515047415
-0.1943887775551103 1.179582173277126
-0.1903807615230462 1.184489236514804
-0.186372745490982 1.189334290326819
-0.1823647294589179 1.194115278421162
-0.1783567134268538 1.198830140032362
-0.1743486973947896 1.203476811827228
-0.1703406813627255 1.208053229864801
-0.1663326653306614 1.212557331653898
-0.1623246492985972 1.216987058366281
-0.1583166332665331 1.221340356737332
-0.154308617234469 1.225615181541133
-0.1503006012024048 1.229809497621156
-0.1462925851703407 1.233921282281761
-0.1422845691382766 1.237948527502174
-0.1382765531062125 1.241889242331493
-0.1342685370741483 1.245741455253419
-0.1302605210420842 1.249503216516042
-0.1262525050100202 1.25317260061774
-0.122244488977956 1.256747708600699
-0.1182364729458919 1.260226670562567
-0.1142284569138278 1.263607648072161
-0.1102204408817636 1.266888836488549
-0.1062124248496995 1.270068467537162
-0.1022044088176354 1.273144811441231
-0.09819639278557124 1.276116179643922
-0.09418837675350711 1.27898092680452
-0.09018036072144298 1.28173745329574
-0.08617234468937884 1.284384207532207
-0.08216432865731471 1.286919688022585
-0.07815631262525058 1.289342445664729
-0.07414829659318645 1.291651085941462
-0.07014028056112231 1.293844270770226
-0.06613226452905818 1.295920720792251
-0.06212424849699405 1.297879217034798
-0.05811623246492992 1.299718602982448
-0.05410821643286579 1.301437786228556
-0.05010020040080165 1.303035740199393
-0.04609218436873752 1.304511505731621
-0.04208416833667339 1.305864192650934
-0.03807615230460926 1.307092981086426
-0.03406813627254512 1.30819712281599
-0.03006012024048099 1.309175942458332
-0.02605210420841686 1.310028838538605
-0.02204408817635284 1.310755284469998
-0.01803607214428871 1.311354829403155
-0.01402805611222457 1.311827098954994
-0.01002004008016044 1.31217179582732
-0.006012024048096309 1.312388700281474
-0.002004008016032177 1.312477670488121
0.002004008016031955 1.312438642798885
0.006012024048096087 1.312271631841972
0.01002004008016022 1.311976730493889
0.01402805611222435 1.311554109728923
0.01803607214428848 1.31100401836713
0.02204408817635262 1.31032678267779
0.02605210420841675 1.309522805839153
0.03006012024048088 1.30859256729689
0.03406813627254501 1.307536622026817
0.03807615230460915 1.306355599635638
0.04208416833667328 1.305050203280534
0.04609218436873741 1.303621208748117
0.05010020040080154 1.302069462972437
0.05410821643286567 1.300395882960641
0.05811623246492981 1.298601454167641
0.06212424849699394 1.296687229037669
0.06613226452905807 1.29465432539568
0.0701402805611222 1.292503924695001
0.07414829659318634 1.290237270220676
0.07815631262525047 1.287855665206426
0.0821643286573146 1.285360470906447
0.08617234468937873 1.282753104518931
0.09018036072144286 1.280035037141083
0.094188376753507 1.27720779157381
0.09819639278557113 1.274272940189147
0.1022044088176353 1.271232102564221
0.1062124248496994 1.268086943332028
0.1102204408817635 1.264839169709869
0.1142284569138277 1.261490529274716
0.1182364729458918 1.258042807471808
0.1222444889779559 1.254497825273363
0.1262525050100201 1.250857436740741
0.130260521042084 1.24712352663755
0.1342685370741481 1.243298007920109
0.1382765531062122 1.239382819410817
0.1422845691382764 1.235379923311024
0.1462925851703405 1.231291302885493
0.1503006012024046 1.227118959937793
0.1543086172344688 1.222864912625536
0.1583166332665329 1.218531192920993
0.162324649298597 1.214119844583782
0.1663326653306612 1.209632920558674
0.1703406813627253 1.205072481023385
0.1743486973947894 1.200440591078312
0.1783567134268536 1.195739318590878
0.1823647294589177 1.190970732153937
0.1863727454909818 1.186136899070221
0.1903807615230459 1.181239883283018
0.1943887775551101 1.176281743485073
0.1983967935871742 1.171264531330897
0.2024048096192383 1.166190289464684
0.2064128256513025 1.161061049968564
0.2104208416833666 1.155878832514699
0.2144288577154307 1.150645642841015
0.2184368737474949 1.145363471247368
0.222444889779559 1.14003429101618
0.2264529058116231 1.134660057001396
0.2304609218436873 1.1292427044516
0.2344689378757514 1.123784147519442
0.2384769539078155 1.118286278209906
0.2424849699398797 1.112750965174674
0.2464929859719438 1.107180052693494
0.2505010020040079 1.101575359620237
0.2545090180360721 1.095938678493868
0.2585170340681362 1.090271774700651
0.2625250501002003 1.084576385564115
0.2665330661322645 1.07885421977168
0.2705410821643286 1.07310695653485
0.2745490981963927 1.067336245131905
0.2785571142284569 1.061543704240929
0.282565130260521 1.055730921527566
0.2865731462925851 1.049899453181037
0.2905811623246493 1.044050823559368
0.2945891783567134 1.038186524770013
0.2985971943887775 1.032308016620732
0.3026052104208417 1.026416726166105
0.3066132264529058 1.020514047628737
0.3106212424849699 1.014601342276403
0.314629258517034 1.008679938496918
0.3186372745490982 1.002751131362896
0.3226452905811623 0.9968161831236649
0.3266533066132264 0.9908763228340196
0.3306613226452906 0.9849327468359704
0.3346693386773545 0.9789866183850052
0.3386773547094186 0.9730390683036101
0.3426853707414828 0.9670911948861113
0.3466933867735469 0.9611440640891838
0.350701402805611 0.955198709989848
0.3547094188376752 0.9492561347537589
0.3587174348697393 0.9433173092716487
0.3627254509018034 0.9373831731108869
0.3667334669338675 0.9314546351921866
0.3707414829659317 0.9255325739050574
0.3747494989979958 0.91961783758921
0.3787575150300599 0.9137112448873567
0.3827655310621241 0.9078135852268184
0.3867735470941882 0.9019256190868542
0.3907815631262523 0.8960480785962425
0.3947895791583165 0.8901816678572122
0.3987975951903806 0.8843270634724343
0.4028056112224447 0.8784849149624698
0.4068136272545089 0.8726558452342318
0.410821643286573 0.8668404510447869
0.4148296593186371 0.8610393035321601
0.4188376753507013 0.855252948648849
0.4228456913827654 0.8494819076256978
0.4268537074148295 0.8437266775586779
0.4308617234468937 0.8379877316955956
0.4348697394789578 0.8322655201861082
0.4388777555110219 0.8265604703568378
0.4428857715430861 0.8208729872992804
0.4468937875751502 0.8152034542475154
0.4509018036072143 0.8095522332382408
0.4549098196392785 0.8039196654125095
0.4589178356713426 0.7983060715245277
0.4629258517034067 0.7927117525240986
0.4669338677354709 0.787136989815003
0.470941883767535 0.7815820458983108
0.4749498997995991 0.7760471647101953
0.4789579158316633 0.7705325720881794
0.4829659318637274 0.7650384762731582
0.4869739478957915 0.7595650681744001
0.4909819639278556 0.7541125219842649
0.4949899799599198 0.748680995452926
0.4989979959919839 0.743270630309362
0.503006012024048 0.737881552795692
0.5070140280561122 0.7325138737097504
0.5110220440881763 0.7271676893437683
0.5150300601202404 0.7218430811383534
0.5190380761523046 0.7165401166716956
0.5230460921843687 0.7112588497686172
0.5270541082164328 0.7059993206320476
0.531062124248497 0.7007615564983352
0.5350701402805611 0.6955455718551988
0.539078156312625 0.6903513684971392
0.5430861723446891 0.6851789363260787
0.5470941883767533 0.6800282531309939
0.5511022044088174 0.674899285176024
0.5551102204408815 0.6697919873202848
0.5591182364729457 0.6647063033544691
0.5631262525050098 0.6596421662241317
0.5671342685370739 0.6545994981527319
0.5711422845691381 0.6495782110790564
0.5751503006012022 0.6445782066783896
0.5791583166332663 0.6395993765544921
0.5831663326653305 0.6346416026462539
0.5871743486973946 0.6297047571171193
0.5911823647294587 0.624788702682358
0.5951903807615229 0.6198932928002043
0.599198396793587 0.6150183715370984
0.6032064128256511 0.6101637741925277
0.6072144288577153 0.6053293267556936
0.6112224448897794 0.6005148466389248
0.6152304609218435 0.5957201422935837
0.6192384769539077 0.5909450135942569
0.6232464929859718 0.586189251724812
0.6272545090180359 0.5814526391456625
0.6312625250501001 0.5767349499935829
0.6352705410821642 0.5720359496476866
0.6392785571142283 0.5673553950127476
0.6432865731462925 0.5626930343366127
0.6472945891783566 0.558048607407816
0.6513026052104207 0.5534218451914931
0.6553106212424848 0.5488124700400949
0.659318637274549 0.5442201954635041
0.6633266533066131 0.539644725999035
0.6673346693386772 0.535085757199147
0.6713426853707414 0.5305429754210211
0.6753507014028055 0.526016057592026
0.6793587174348696 0.5215046711924071
0.6833667334669338 0.5170084737930594
0.6873747494989979 0.5125271131264062
0.691382765531062 0.5080602264438897
0.6953907815631262 0.5036074405574695
0.6993987975951903 0.4991683712941163
0.7034068136272544 0.4947426232689918
0.7074148296593186 0.4903297892902534
0.7114228456913827 0.4859294502267179
0.7154308617234468 0.4815411741542928
0.719438877755511 0.4771645163279467
0.7234468937875751 0.4727990179826125
0.7274549098196392 0.4684442063674106
0.7314629258517034 0.4640995935755161
0.7354709418837675 0.4597646761618638
0.7394789579158316 0.455438934114785
0.7434869739478958 0.4511218301366715
0.7474949899799597 0.4468128086572347
0.7515030060120238 0.4425112948409698
0.7555110220440879 0.4382166934798454
0.7595190380761521 0.433928387758788
0.7635270541082162 0.4296457381321799
0.7675350701402803 0.4253680805783183
0.7715430861723445 0.4210947253841046
0.7755511022044086 0.4168249552584473
0.7795591182364727 0.4125580235930859
0.7835671342685369 0.4082931523642817
0.787575150300601 0.4040295301108887
0.7915831663326651 0.3997663091924947
0.7955911823647293 0.3955026037039227
0.7995991983967934 0.391237485893953
0.8036072144288575 0.3869699835712012
0.8076152304609217 0.3826990762437271
0.8116232464929858 0.3784236913598281
0.8156312625250499 0.3741426999574476
0.819639278557114 0.3698549120572382
0.8236472945891782 0.3655590712513452
0.8276553106212423 0.3612538488108182
0.8316633266533064 0.356937837230844
0.8356713426853706 0.3526095430589492
0.8396793587174347 0.3482673781560126
0.8436873747494988 0.3439096511983794
0.847695390781563 0.3395345567377757
0.8517034068136271 0.33514016368604
0.8557114228456912 0.3307244020878091
0.8597194388777554 0.3262850476858922
0.8637274549098195 0.3218197049543231
0.8677354709418836 0.3173257870358586
0.8717434869739478 0.3128004931070922
0.8757515030060119 0.3082407819726202
0.879759519038076 0.3036433413187716
0.8837675350701402 0.2990045524483096
0.8877755511022043 0.2943204480613068
0.8917835671342684 0.2895866632059408
0.8957915831663326 0.2847983768366237
0.8997995991983967 0.2799502420398372
0.9038076152304608 0.2750363024631992
0.907815631262525 0.2700498906191063
0.9118236472945891 0.264983504931366
0.9158316633266532 0.2598286568230495
0.9198396793587174 0.2545756825254323
0.9238476953907815 0.2492135053064467
0.9278557114228456 0.2437293348794026
0.9318637274549098 0.2381082794654833
0.9358717434869739 0.2323328414237548
0.939879759519038 0.2263822473630593
0.9438877755511021 0.2202315456086263
0.9478957915831663 0.2138503630040748
0.9519038076152302 0.207201156331986
0.9559118236472943 0.2002366650006113
0.9599198396793585 0.1928961893188878
0.9639278557114226 0.1850994025845091
0.9679358717434867 0.1767384125083812
0.9719438877755509 0.1676534881270418
0.975951903807615 0.1576427037812175
0.9799599198396791 0.1462025876751005
0.9839679358717432 0.1333838008821419
0.9879759519038074 0.1144395566568201
0.9919839679358715 0.1033257853373912
0.9959919839679356 0.05378160737050026
0.9999999999999998 0


==> graphs/u1D_0.3_4.dat <==
-1 0.05606444073479647
-0.9959919839679359 0.06187227426506615
-0.9919839679358717 0.07189790969737213
-0.9879759519038076 0.0785745194977522
-0.9839679358717435 0.08448947528440531
-0.9799599198396793 0.08961730065812555
-0.9759519038076152 0.09423360807556209
-0.9719438877755511 0.09844917511034768
-0.9679358717434869 0.1023516131026333
-0.9639278557114228 0.1060001266383569
-0.9599198396793587 0.1094388094570838
-0.9559118236472945 0.1127009928309917
-0.9519038076152304 0.1158126372202793
-0.9478957915831663 0.1187943720651117
-0.9438877755511023 0.1216628923865888
-0.9398797595190381 0.1244319176149058
-0.935871743486974 0.1271128734304111
-0.9318637274549099 0.1297153869676635
-0.9278557114228457 0.1322476543454672
-0.9238476953907816 0.1347167174763117
-0.9198396793587175 0.1371286771116991
-0.9158316633266533 0.1394888578381306
-0.9118236472945892 0.141801938604031
-0.9078156312625251 0.1440720562799506
-0.9038076152304609 0.1463028895304606
-0.8997995991983968 0.1484977264396982
-0.8957915831663327 0.1506595205192348
-0.8917835671342685 0.1527909365128194
-0.8877755511022044 0.1548943889136653
-0.8837675350701403 0.1569720740151079
-0.8797595190380761 0.1590259971245108
-0.875751503006012 0.161057995508588
-0.8717434869739479 0.1630697581409709
-0.8677354709418837 0.1650628424039222
-0.8637274549098196 0.1670386888776913
-0.8597194388777555 0.1689986336031355
-0.8557114228456915 0.1709439194132979
-0.8517034068136273 0.1728757051077078
-0.8476953907815632 0.1747950741284949
-0.8436873747494991 0.1767030418285751
-0.8396793587174349 0.178600561853219
-0.8356713426853708 0.1804885322824345
-0.8316633266533067 0.1823678002742409
-0.8276553106212425 0.1842391670006793
-0.8236472945891784 0.1861033916159945
-0.8196392785571143 0.1879611948690735
-0.8156312625250501 0.1898132624581123
-0.811623246492986 0.1916602479831811
-0.8076152304609219 0.1935027756465692
-0.8036072144288577 0.1953414426199227
-0.7995991983967936 0.1971768212756106
-0.7955911823647295 0.1990094612988727
-0.7915831663326653 0.2008398912476342
-0.7875751503006012 0.2026686205679921
-0.7835671342685371 0.2044961408398403
-0.7795591182364729 0.2063229273364053
-0.7755511022044088 0.2081494402565068
-0.7715430861723447 0.2099761259291538
-0.7675350701402806 0.2118034179065064
-0.7635270541082164 0.2136317380195571
-0.7595190380761523 0.215461497209484
-0.7555110220440882 0.2172930965430853
-0.751503006012024 0.2191269279597739
-0.7474949899799599 0.2209633749808701
-0.7434869739478958 0.2228028135866723
-0.7394789579158316 0.2246456126177364
-0.7354709418837675 0.2264921347064428
-0.7314629258517034 0.228342736574977
-0.7274549098196392 0.2301977698102687
-0.7234468937875751 0.2320575812687093
-0.719438877755511 0.2339225135702599
-0.7154308617234469 0.2357929056611143
-0.7114228456913828 0.2376690931447895
-0.7074148296593187 0.2395514087446905
-0.7034068136272545 0.2414401827915435
-0.6993987975951904 0.2433357434437831
-0.6953907815631263 0.245238417287252
-0.6913827655310621 0.2471485293548706
-0.687374749498998 0.249066403935305
-0.6833667334669339 0.2509923644402013
-0.6793587174348698 0.2529267340440939
-0.6753507014028056 0.2548698358579023
-0.6713426853707415 0.2568219932805968
-0.6673346693386774 0.2587835302336606
-0.6633266533066133 0.2607547715756852
-0.6593186372745492 0.2627360432535472
-0.6553106212424851 0.2647276726685658
-0.6513026052104209 0.2667299888840441
-0.6472945891783568 0.2687433230244114
-0.6432865731462927 0.2707680083347841
-0.6392785571142285 0.2728043807033269
-0.6352705410821644 0.2748527787049252
-0.6312625250501003 0.276913544036254
-0.6272545090180361 0.2789870215914068
-0.623246492985972 0.2810735599742311
-0.6192384769539079 0.2831735115535244
-0.6152304609218437 0.2852872327986746
-0.6112224448897796 0.2874150846306993
-0.6072144288577155 0.2895574325084692
-0.6032064128256514 0.2917146469804061
-0.5991983967935872 0.2938871036095101
-0.5951903807615231 0.2960751836132847
-0.591182364729459 0.2982792738775323
-0.5871743486973948 0.3004997673968111
-0.5831663326653307 0.302737063547693
-0.5791583166332666 0.3049915683068926
-0.5751503006012024 0.3072636947069691
-0.5711422845691383 0.309553863040855
-0.5671342685370742 0.3118625011773727
-0.56312625250501 0.3141900450343152
-0.5591182364729459 0.316536938732226
-0.5551102204408818 0.3189036350851432
-0.5511022044088176 0.3212905958923015
-0.5470941883767535 0.3236982923493591
-0.5430861723446894 0.3261272054212691
-0.5390781563126252 0.3285778261789422
-0.5350701402805611 0.3310506563103898
-0.531062124248497 0.3335462084946479
-0.5270541082164328 0.3360650068007606
-0.5230460921843687 0.3386075871844935
-0.5190380761523046 0.3411744979648573
-0.5150300601202404 0.3437663002597474
-0.5110220440881764 0.3463835685715682
-0.5070140280561123 0.349026891145203
-0.5030060120240482 0.3516968707554636
-0.498997995991984 0.3543941250182008
-0.4949899799599199 0.3571192871628112
-0.4909819639278558 0.3598730065170974
-0.4869739478957916 0.3626559492096206
-0.4829659318637275 0.365468798820032
-0.4789579158316634 0.3683122570085425
-0.4749498997995992 0.3711870443118988
-0.4709418837675351 0.3740939008324472
-0.466933867735471 0.3770335870223291
-0.4629258517034068 0.380006884544981
-0.4589178356713427 0.3830145970192151
-0.4549098196392786 0.386057551026241
-0.4509018036072144 0.3891365969463751
-0.4468937875751503 0.3922526099394116
-0.4428857715430862 0.3954064910029651
-0.438877755511022 0.3985991680084075
-0.434869739478958 0.4018315967664292
-0.4308617234468939 0.4051047622194853
-0.4268537074148298 0.4084196797229571
-0.4228456913827656 0.4117773961992323
-0.4188376753507015 0.4151789915808632
-0.4148296593186374 0.4186255801521188
-0.4108216432865732 0.422118312049245
-0.4068136272545091 0.4256583748203496
-0.402805611222445 0.4292469950427619
-0.3987975951903808 0.4328854400134781
-0.3947895791583167 0.4365750195809439
-0.3907815631262526 0.4403170880283474
-0.3867735470941884 0.444113046062857
-0.3827655310621243 0.4479643429472364
-0.3787575150300602 0.4518724786467796
-0.374749498997996 0.4558390062335647
-0.3707414829659319 0.4598655343098993
-0.3667334669338678 0.463953729627614
-0.3627254509018036 0.4681053197717286
-0.3587174348697395 0.4723220961831355
-0.3547094188376754 0.4766059170475434
-0.3507014028056112 0.4809587107085585
-0.3466933867735471 0.4853824789203273
-0.342685370741483 0.4898793006350914
-0.3386773547094188 0.4944513356874692
-0.3346693386773547 0.4991008289737318
-0.3306613226452907 0.5038301147014902
-0.3266533066132266 0.508641620949066
-0.3226452905811624 0.5135378745703364
-0.3186372745490983 0.5185215062173041
-0.3146292585170342 0.5235952560151842
-0.31062124248497 0.5287619790732293
-0.3066132264529059 0.5340246519311413
-0.3026052104208418 0.539386378978872
-0.2985971943887776 0.5448503994757972
-0.2945891783567135 0.5504200949421655
-0.2905811623246494 0.5560989971922147
-0.2865731462925852 0.5618907966765102
-0.2825651302605211 0.5677993515455525
-0.278557114228457 0.5738286972344629
-0.2745490981963928 0.5799830567450814
-0.2705410821643287 0.5862668515891134
-0.2665330661322646 0.5926847134927177
-0.2625250501002004 0.5992414969288493
-0.2585170340681363 0.6059422924843539
-0.2545090180360722 0.6127924411848521
-0.250501002004008 0.6197975498297543
-0.2464929859719439 0.6269635073860194
-0.2424849699398798 0.6342965025687857
-0.2384769539078156 0.6418030426917308
-0.2344689378757515 0.6494899737710121
-0.2304609218436875 0.6573645022600996
-0.2264529058116234 0.6654342180923418
-0.2224448897795592 0.6737071196384379
-0.2184368737474951 0.6821916402609699
-0.214428857715431 0.6908966768294439
-0.2104208416833668 0.6998316203382936
-0.2064128256513027 0.7090063886027281
-0.2024048096192386 0.718431461211379
-0.1983967935871744 0.7281179170698509
-0.1943887775551103 0.7380774742298971
-0.1903807615230462 0.7483225326124826
-0.186372745490982 0.7588662193026041
-0.1823647294589179 0.7697224366793268
-0.1783567134268538 0.7809059134242586
-0.1743486973947896 0.79243225825115
-0.1703406813627255 0.8043180162986457
-0.1663326653306614 0.8165807279969924
-0.1623246492985972 0.8292389900752025
-0.1583166332665331 0.8423125179069532
-0.154308617234469 0.8558222088773777
-0.1503006012024048 0.8697902050979435
-0.1462925851703407 0.8842399543566152
-0.1422845691382766 0.8991962669095228
-0.1382765531062125 0.9146853654849026
-0.1342685370741483 0.9307349246423247
-0.1302605210420842 0.9473740945190503
-0.1262525050100202 0.9646335026016637
-0.122244488977956 0.9825452248131892
-0.1182364729458919 1.001142715184557
-0.1142284569138278 1.020460679676995
-0.1102204408817636 1.040534875857952
-0.1062124248496995 1.061401815197099
-0.1022044088176354 1.083098337751319
-0.09819639278557124 1.105661022108356
-0.09418837675350711 1.129125382566146
-0.09018036072144298 1.15352479558173
-0.08617234468937884 1.178889083332113
-0.08216432865731471 1.205242668073006
-0.07815631262525058 1.232602196460147
-0.07414829659318645 1.260973519144883
-0.07014028056112231 1.290347902435651
-0.06613226452905818 1.320697351019266
-0.06212424849699405 1.351968939450054
-0.05811623246492992 1.384078100644868
-0.05410821643286579 1.41690091189175
-0.05010020040080165 1.450265573702163
-0.04609218436873752 1.483943506457559
-0.04208416833667339 1.517640803312688
-0.03807615230460926 1.550991162729345
-0.03406813627254512 1.583551837255782
-0.03006012024048099 1.614804485488603
-0.02605210420841686 1.644162961660205
-0.02204408817635284 1.670989845373514
-0.01803607214428871 1.694622738487711
-0.01402805611222457 1.714409964602631
-0.01002004008016044 1.729753410767487
-0.006012024048096309 1.740154206901148
-0.002004008016032177 1.745255315514154
0.002004008016031955 1.74487452795178
0.006012024048096087 1.739022261010758
0.01002004008016022 1.727900907379055
0.01402805611222435 1.711885776755195
0.01803607214428848 1.691490964953932
0.02204408817635262 1.66732587930654
0.02605210420841675 1.640049051643613
0.03006012024048088 1.610325247005435
0.03406813627254501 1.578790165063281
0.03807615230460915 1.546024895243696
0.04208416833667328 1.512540332740244
0.04609218436873741 1.478770363109158
0.05010020040080154 1.44507188060755
0.05410821643286567 1.411729528237478
0.05811623246492981 1.37896324659389
0.06212424849699394 1.346937109356022
0.06613226452905807 1.31576835740178
0.0701402805611222 1.285535935905635
0.07414829659318634 1.256288149492566
0.07815631262525047 1.228049272998915
0.0821643286573146 1.200825100734561
0.08617234468937873 1.174607502449146
0.09018036072144286 1.149378097301521
0.094188376753507 1.125111172128455
0.09819639278557113 1.101775969071149
0.1022044088176353 1.079338456889539
0.1062124248496994 1.057762686301196
0.1102204408817635 1.037011813785383
0.1142284569138277 1.017048864274172
0.1182364729458918 0.9978372895008188
0.1222444889779559 0.9793413680538218
0.1262525050100201 0.9615264834572569
0.130260521042084 0.9443593091065293
0.1342685370741481 0.9278079225363898
0.1382765531062122 0.9118418667376827
0.1422845691382764 0.8964321720176733
0.1462925851703405 0.8815513490882676
0.1503006012024046 0.8671733613000364
0.1543086172344688 0.8532735825058956
0.1583166332665329 0.8398287449024634
0.162324649298597 0.8268168808822928
0.1663326653306612 0.8142172609817542
0.1703406813627253 0.8020103305910924
0.1743486973947894 0.7901776463204579
0.1783567134268536 0.7787018133743503
0.1823647294589177 0.7675664246413335
0.1863727454909818 0.7567560019649355
0.1903807615230459 0.7462559398894811
0.1943887775551101 0.7360524521834588
0.1983967935871742 0.7261325212118831
0.2024048096192383 0.7164838500129558
0.2064128256513025 0.7070948173817277
0.2104208416833666 0.6979544354854809
0.2144288577154307 0.6890523102836903
0.2184368737474949 0.6803786044281595
0.222444889779559 0.6719240025130251
0.2264529058116231 0.6636796786477761
0.2304609218436873 0.6556372662672378
0.2344689378757514 0.6477888297539086
0.2384769539078155 0.6401268381518198
0.2424849699398797 0.6326441405279747
0.2464929859719438 0.6253339430431323
0.2505010020040079 0.6181897875175948
0.2545090180360721 0.6112055314728393
0.2585170340681362 0.6043753295025559
0.2625250501002003 0.5976936158140751
0.2665330661322645 0.5911550880635922
0.2705410821643286 0.5847546920933869
0.2745490981963927 0.5784876078301383
0.2785571142284569 0.5723492359710698
0.282565130260521 0.5663351856289713
0.2865731462925851 0.5604412627234863
0.2905811623246493 0.5546634591380237
0.2945891783567134 0.5489979425079902
0.2985971943887775 0.5434410468187074
0.3026052104208417 0.5379892633576574
0.3066132264529058 0.532639232397385
0.3106212424849699 0.5273877353407841
0.314629258517034 0.5222316874359696
0.3186372745490982 0.5171681306441085
0.3226452905811623 0.5121942273906873
0.3266533066132264 0.5073072542287598
0.3306613226452906 0.5025045963017153
0.3346693386773545 0.4977837416625097
0.3386773547094186 0.4931422764505042
0.3426853707414828 0.4885778799380834
0.3466933867735469 0.4840883199849034
0.350701402805611 0.479671448892023
0.3547094188376752 0.4753251992093934
0.3587174348697393 0.4710475801193529
0.3627254509018034 0.4668366736482326
0.3667334669338675 0.4626906314516482
0.3707414829659317 0.458607671483178
0.3747494989979958 0.4545860750102445
0.3787575150300599 0.4506241837198658
0.3827655310621241 0.4467203970498625
0.3867735470941882 0.4428731695152824
0.3907815631262523 0.4390810083691035
0.3947895791583165 0.4353424712159892
0.3987975951903806 0.4316561638577106
0.4028056112224447 0.4280207381852894
0.4068136272545089 0.4244348902049092
0.410821643286573 0.4208973581454517
0.4148296593186371 0.4174069207057733
0.4188376753507013 0.4139623953260688
0.4228456913827654 0.4105626365658585
0.4268537074148295 0.4072065346124447
0.4308617234468937 0.4038930137159075
0.4348697394789578 0.4006210309291836
0.4388777555110219 0.3973895746731183
0.4428857715430861 0.3941976635151331
0.4468937875751502 0.3910443449104136
0.4509018036072143 0.3879286941450823
0.4549098196392785 0.3848498131362323
0.4589178356713426 0.3818068294083058
0.4629258517034067 0.3787988951380076
0.4669338677354709 0.3758251860975607
0.470941883767535 0.3728849008237125
0.4749498997995991 0.3699772596886516
0.4789579158316633 0.3671015040632277
0.4829659318637274 0.3642568955507869
0.4869739478957915 0.3614427151188233
0.4909819639278556 0.3586582624718054
0.4949899799599198 0.3559028552618147
0.4989979959919839 0.3531758284088468
0.503006012024048 0.3504765335364693
0.5070140280561122 0.3478043381420296
0.5110220440881763 0.3451586252976252
0.5150300601202404 0.3425387926871926
0.5190380761523046 0.339944252387567
0.5230460921843687 0.3373744301827384
0.5270541082164328 0.3348287649682073
0.531062124248497 0.3323067083756229
0.5350701402805611 0.3298077242986956
0.539078156312625 0.3273312882080609
0.5430861723446891 0.3248768870583477
0.5470941883767533 0.3224440185100555
0.5511022044088174 0.320032190723318
0.5551102204408815 0.3176409218290326
0.5591182364729457 0.3152697396087058
0.5631262525050098 0.3129181810844388
0.5671342685370739 0.3105857920902284
0.5711422845691381 0.3082721270198173
0.5751503006012022 0.3059767483836339
0.5791583166332663 0.3036992264446246
0.5831663326653305 0.3014391390239572
0.5871743486973946 0.2991960709876292
0.5911823647294587 0.2969696140474253
0.5951903807615229 0.2947593664542849
0.599198396793587 0.2925649325340581
0.6032064128256511 0.2903859226771305
0.6072144288577153 0.2882219526617307
0.6112224448897794 0.286072643729233
0.6152304609218435 0.2839376220204037
0.6192384769539077 0.281816518479578
0.6232464929859718 0.2797089684534347
0.6272545090180359 0.2776146113914808
0.6312625250501001 0.2755330907551424
0.6352705410821642 0.2734640535079418
0.6392785571142283 0.2714071499778692
0.6432865731462925 0.2693620335097994
0.6472945891783566 0.2673283603044327
0.6513026052104207 0.265305788957241
0.6553106212424848 0.2632939803594297
0.659318637274549 0.2612925973154159
0.6633266533066131 0.2593013042478897
0.6673346693386772 0.2573197669773877
0.6713426853707414 0.2553476523832741
0.6753507014028055 0.2533846280819779
0.6793587174348696 0.2514303622058243
0.6833667334669338 0.2494845229588059
0.6873747494989979 0.2475467784738823
0.691382765531062 0.2456167962681017
0.6953907815631262 0.2436942430953379
0.6993987975951903 0.2417787844786662
0.7034068136272544 0.2398700844012366
0.7074148296593186 0.2379678048545301
0.7114228456913827 0.2360716055735003
0.7154308617234468 0.2341811434400897
0.719438877755511 0.2322960722938535
0.7234468937875751 0.2304160421731085
0.7274549098196392 0.2285406991600493
0.7314629258517034 0.2266696846115725
0.7354709418837675 0.2248026348355882
0.7394789579158316 0.222939180364651
0.7434869739478958 0.2210789454853712
0.7474949899799597 0.2192215475258785
0.7515030060120238 0.2173665962305958
0.7555110220440879 0.2155136930120226
0.7595190380761521 0.2136624301891228
0.7635270541082162 0.2118123902362636
0.7675350701402803 0.209963144729101
0.7715430861723445 0.2081142535760156
0.7755511022044086 0.2062652638711829
0.7795591182364727 0.2044157088550803
0.7835671342685369 0.2025651066434279
0.787575150300601 0.2007129590337616
0.7915831663326651 0.1988587499139821
0.7955911823647293 0.1970019439934383
0.7995991983967934 0.1951419847718312
0.8036072144288575 0.1932782930103135
0.8076152304609217 0.1914102645291633
0.8116232464929858 0.1895372680250502
0.8156312625250499 0.1876586426302048
0.819639278557114 0.1857736952563011
0.8236472945891782 0.1838816975513907
0.8276553106212423 0.1819818825664048
0.8316633266533064 0.1800734410968002
0.8356713426853706 0.1781555176698434
0.8396793587174347 0.1762272056351277
0.8436873747494988 0.1742875423932908
0.847695390781563 0.1723355032750431
0.8517034068136271 0.1703699951210697
0.8557114228456912 0.1683898488817153
0.8597194388777554 0.1663938110099573
0.8637274549098195 0.1643805340444053
0.8677354709418836 0.1623485653929919
0.8717434869739478 0.160296334801835
0.8757515030060119 0.1582221396203457
0.879759519038076 0.1561241277958101
0.8837675350701402 0.1540002782318841
0.8877755511022043 0.1518483774167481
0.8917835671342684 0.1496659921875304
0.8957915831663326 0.1474504373562142
0.8997995991983967 0.145198737055813
0.9038076152304608 0.1429075784118691
0.907815631262525 0.1405732552539839
0.9118236472945891 0.1381916000535355
0.9158316633266532 0.13575789927639
0.9198396793587174 0.1332667892745645
0.9238476953907815 0.1307121247360528
0.9278557114228456 0.1280868124726959
0.9318637274549098 0.1253825969234862
0.9358717434869739 0.1225897813392484
0.939879759519038 0.1196968575716581
0.9438877755511021 0.1166900074020665
0.9478957915831663 0.1135524158199953
0.9519038076152302 0.1102633051679753
0.9559118236472943 0.1067965287875859
0.9599198396793585 0.103118516416417
0.9639278557114226 0.09918485824440099
0.9679358717434867 0.09493592625011889
0.9719438877755509 0.09028347897148956
0.975951903807615 0.08511596146813666
0.9799599198396791 0.07915571935386939
0.9839679358717432 0.07242879057260056
0.9879759519038074 0.06232755575289067
0.9919839679358715 0.05648257870527203
0.9959919839679356 0.01703441446791757
0.9999999999999998 0


==> graphs/u1D_0.4_4.dat <==
-1 0.06177379639116522
-0.9959919839679359 0.0758191546368441
-0.9919839679358717 0.09091294003222465
-0.9879759519038076 0.1024484338643392
-0.9839679358717435 0.112593599250761
-0.9799599198396793 0.121622488391841
-0.9759519038076152 0.1298569242983189
-0.9719438877755511 0.1374727758768978
-0.9679358717434869 0.1445957857279072
-0.9639278557114228 0.1513151035124797
-0.9599198396793587 0.1576972725971694
-0.9559118236472945 0.1637932954718619
-0.9519038076152304 0.1696432607501365
-0.9478957915831663 0.1752793196475849
-0.9438877755511023 0.1807277060354089
-0.9398797595190381 0.1860101428436457
-0.935871743486974 0.1911448494626007
-0.9318637274549099 0.1961472787117897
-0.9278557114228457 0.2010306673766833
-0.9238476953907816 0.2058064544349423
-0.9198396793587175 0.2104846036871957
-0.9158316633266533 0.2150738562085093
-0.9118236472945892 0.2195819303066759
-0.9078156312625251 0.2240156816287733
-0.9038076152304609 0.228381232761623
-0.8997995991983968 0.2326840790426008
-0.8957915831663327 0.2369291757221982
-0.8917835671342685 0.2411210103133424
-0.8877755511022044 0.2452636630388984
-0.8837675350701403 0.2493608578414766
-0.8797595190380761 0.2534160053912737
-0.875751503006012 0.2574322399065616
-0.8717434869739479 0.2614124505254383
-0.8677354709418837 0.2653593084692953
-0.8637274549098196 0.2692752903908503
-0.8597194388777555 0.2731626987178292
-0.8557114228456915 0.2770236794564593
-0.8517034068136273 0.2808602376105118
-0.8476953907815632 0.2846742509557353
-0.8436873747494991 0.2884674820060886
-0.8396793587174349 0.2922415886787464
-0.8356713426853708 0.2959981338546954
-0.8316633266533067 0.2997385936421057
-0.8276553106212425 0.3034643650550382
-0.8236472945891784 0.3071767726526046
-0.8196392785571143 0.3108770746610368
-0.8156312625250501 0.314566468410945
-0.811623246492986 0.3182460951971893
-0.8076152304609219 0.3219170447847374
-0.8036072144288577 0.32558035942351
-0.7995991983967936 0.3292370375459394
-0.7955911823647295 0.3328880369958083
-0.7915831663326653 0.3365342782100015
-0.7875751503006012 0.3401766468692844
-0.7835671342685371 0.3438159965366807
-0.7795591182364729 0.3474531509455742
-0.7755511022044088 0.3510889061242374
-0.7715430861723447 0.3547240324431042
-0.7675350701402806 0.3583592763251226
-0.7635270541082164 0.3619953620707467
-0.7595190380761523 0.3656329932185794
-0.7555110220440882 0.3692728541705665
-0.751503006012024 0.3729156114283119
-0.7474949899799599 0.3765619148118419
-0.7434869739478958 0.3802123987090237
-0.7394789579158316 0.3838676830333747
-0.7354709418837675 0.3875283743193853
-0.7314629258517034 0.39119506659475
-0.7274549098196392 0.3948683422810394
-0.7234468937875751 0.3985487730019283
-0.719438877755511 0.4022369203655963
-0.7154308617234469 0.4059333366871301
-0.7114228456913828 0.4096385655862808
-0.7074148296593187 0.4133531427569572
-0.7034068136272545 0.4170775964753657
-0.6993987975951904 0.4208124481241388
-0.6953907815631263 0.4245582129035234
-0.6913827655310621 0.4283154000713247
-0.687374749498998 0.4320845136617818
-0.6833667334669339 0.4358660527736256
-0.6793587174348698 0.4396605121013423
-0.6753507014028056 0.4434683822344826
-0.6713426853707415 0.4472901501310602
-0.6673346693386774 0.4511262994076782
-0.6633266533066133 0.4549773107642596
-0.6593186372745492 0.4588436622347499
-0.6553106212424851 0.4627258295060026
-0.6513026052104209 0.4666242862886481
-0.6472945891783568 0.4705395044891846
-0.6432865731462927 0.4744719545623304
-0.6392785571142285 0.4784221057443934
-0.6352705410821644 0.4823904262498461
-0.6312625250501003 0.4863773835535793
-0.6272545090180361 0.4903834446083602
-0.623246492985972 0.4944090760085543
-0.6192384769539079 0.4984547442456483
-0.6152304609218437 0.5025209158240136
-0.6112224448897796 0.5066080575573003
-0.6072144288577155 0.5107166365603794
-0.6032064128256514 0.5148471205999865
-0.5991983967935872 0.5189999781155592
-0.5951903807615231 0.5231756783688658
-0.591182364729459 0.5273746916776657
-0.5871743486973948 0.5315974893955046
-0.5831663326653307 0.5358445441696265
-0.5791583166332666 0.5401163299148156
-0.5751503006012024 0.5444133219959083
-0.5711422845691383 0.5487359973242184
-0.5671342685370742 0.5530848343614218
-0.56312625250501 0.5574603132810823
-0.5591182364729459 0.561862915913204
-0.5551102204408818 0.5662931259715502
-0.5511022044088176 0.5707514289197422
-0.5470941883767535 0.5752383120948533
-0.5430861723446894 0.5797542647224123
-0.5390781563126252 0.5842997779256345
-0.5350701402805611 0.5888753446991128
-0.531062124248497 0.5934814599409861
-0.5270541082164328 0.5981186203961542
-0.5230460921843687 0.6027873246668862
-0.5190380761523046 0.607488073056337
-0.5150300601202404 0.6122213676821521
-0.5110220440881764 0.6169877122671109
-0.5070140280561123 0.6217876120566251
-0.5030060120240482 0.626621573795702
-0.498997995991984 0.6314901055083796
-0.4949899799599199 0.6363937164767274
-0.4909819639278558 0.6413329169314279
-0.4869739478957916 0.646308218022271
-0.4829659318637275 0.6513201315464661
-0.4789579158316634 0.6563691697347511
-0.4749498997995992 0.6614558450309729
-0.4709418837675351 0.6665806698436357
-0.466933867735471 0.67174415621947
-0.4629258517034068 0.6769468155638309
-0.4589178356713427 0.6821891582727646
-0.4549098196392786 0.6874716934206471
-0.4509018036072144 0.6927949282838316
-0.4468937875751503 0.6981593679728003
-0.4428857715430862 0.7035655149283535
-0.438877755511022 0.7090138684571657
-0.434869739478958 0.71450492418048
-0.4308617234468939 0.7200391733891774
-0.4268537074148298 0.7256171025772835
-0.4228456913827656 0.7312391926218007
-0.4188376753507015 0.7369059181702204
-0.4148296593186374 0.7426177468277908
-0.4108216432865732 0.7483751384046806
-0.4068136272545091 0.7541785439935913
-0.402805611222445 0.7600284050853976
-0.3987975951903808 0.7659251525809608
-0.3947895791583167 0.771869205722571
-0.3907815631262526 0.777860971044206
-0.3867735470941884 0.7839008411035661
-0.3827655310621243 0.7899891933383851
-0.3787575150300602 0.7961263886128103
-0.374749498997996 0.8023127699216801
-0.3707414829659319 0.8085486608086805
-0.3667334669338678 0.8148343638456805
-0.3627254509018036 0.821170158923349
-0.3587174348697395 0.8275563014650709
-0.3547094188376754 0.8339930205786097
-0.3507014028056112 0.8404805171000383
-0.3466933867735471 0.847018961418056
-0.342685370741483 0.8536084913416772
-0.3386773547094188 0.8602492097617573
-0.3346693386773547 0.8669411821472339
-0.3306613226452907 0.8736844340583156
-0.3266533066132266 0.8804789483084056
-0.3226452905811624 0.8873246622315443
-0.3186372745490983 0.8942214645701676
-0.3146292585170342 0.9011691924348997
-0.31062124248497 0.9081676278639284
-0.3066132264529059 0.9152164945242388
-0.3026052104208418 0.9223154539568472
-0.2985971943887776 0.9294641018684927
-0.2945891783567135 0.9366619641352125
-0.2905811623246494 0.9439084926860455
-0.2865731462925852 0.9512030612161542
-0.2825651302605211 0.958544960701316
-0.278557114228457 0.9659333947576545
-0.2745490981963928 0.973367474797921
-0.2705410821643287 0.9808462150847918
-0.2665330661322646 0.988368527484472
-0.2625250501002004 0.9959332162403879
-0.2585170340681363 1.003538972377497
-0.2545090180360722 1.011184368130661
-0.250501002004008 1.018867851136292
-0.2464929859719439 1.026587738499265
-0.2424849699398798 1.034342210778243
-0.2384769539078156 1.042129305834823
-0.2344689378757515 1.049946912607734
-0.2304609218436875 1.057792764873394
-0.2264529058116234 1.065664434851045
-0.2224448897795592 1.073559326984772
-0.2184368737474951 1.081474671539167
-0.214428857715431 1.089407518455064
-0.2104208416833668 1.097354731176827
-0.2064128256513027 1.105312980656769
-0.2024048096192386 1.113278739583621
-0.1983967935871744 1.121248276830271
-0.1943887775551103 1.129217652188956
-0.1903807615230462 1.137182711528516
-0.186372745490982 1.145139082307187
-0.1823647294589179 1.153082169607108
-0.1783567134268538 1.161007152824185
-0.1743486973947896 1.168908982810748
-0.1703406813627255 1.176782379971632
-0.1663326653306614 1.184621832996248
-0.1623246492985972 1.192421598556887
-0.1583166332665331 1.200175701990457
-0.154308617234469 1.207877939003112
-0.1503006012024048 1.215521878570303
-0.1462925851703407 1.223100867024314
-0.1422845691382766 1.2306080334866
-0.1382765531062125 1.238036296710995
-0.1342685370741483 1.245378373308308
-0.1302605210420842 1.25262678758174
-0.1262525050100202 1.259773882984996
-0.122244488977956 1.266811835051949
-0.1182364729458919 1.273732666190011
-0.1142284569138278 1.280528262063735
-0.1102204408817636 1.287190389702532
-0.1062124248496995 1.293710717337985
-0.1022044088176354 1.300080835908275
-0.09819639278557124 1.306292282219137
-0.09418837675350711 1.312336563651334
-0.09018036072144298 1.318205184405347
-0.08617234468937884 1.323889673189914
-0.08216432865731471 1.329381612088981
-0.07815631262525058 1.334672666671449
-0.07414829659318645 1.339754617072675
-0.07014028056112231 1.344619389787026
-0.06613226452905818 1.349259090242728
-0.06212424849699405 1.353666035551016
-0.05811623246492992 1.357832787593663
-0.05410821643286579 1.361752185923504
-0.05010020040080165 1.365417380297267
-0.04609218436873752 1.368821862728321
-0.04208416833667339 1.371959498519097
-0.03807615230460926 1.374824556218836
-0.03406813627254512 1.377411736180011
-0.03006012024048099 1.37971619737646
-0.02605210420841686 1.381733582403618
-0.02204408817635284 1.383460040140338
-0.01803607214428871 1.384892246239247
-0.01402805611222457 1.386027420864263
-0.01002004008016044 1.386863343686868
-0.006012024048096309 1.387398366038623
-0.002004008016032177 1.387631419916395
0.002004008016031955 1.387562023926516
0.006012024048096087 1.387190285990529
0.01002004008016022 1.386516902799752
0.01402805611222435 1.385543156108985
0.01803607214428848 1.384270905750581
0.02204408817635262 1.382702579614386
0.02605210420841675 1.380841160588756
0.03006012024048088 1.378690170568436
0.03406813627254501 1.37625365182004
0.03807615230460915 1.373536145767674
0.04208416833667328 1.37054266943557
0.04609218436873741 1.367278689854518
0.05010020040080154 1.363750096521855
0.05410821643286567 1.359963172386221
0.05811623246492981 1.355924563366486
0.06212424849699394 1.35164124687887
0.06613226452905807 1.347120499583323
0.0701402805611222 1.34236986454407
0.07414829659318634 1.337397118195269
0.07815631262525047 1.332210237206229
0.0821643286573146 1.326817365729233
0.08617234468937873 1.321226782923711
0.09018036072144286 1.315446871284493
0.094188376753507 1.309486085844411
0.09819639278557113 1.303352924305351
0.1022044088176353 1.297055898512729
0.1062124248496994 1.290603507167959
0.1102204408817635 1.284004210025388
0.1142284569138277 1.277266403638628
0.1182364729458918 1.270398398716186
0.1222444889779559 1.263408399139218
0.1262525050100201 1.256304482662972
0.130260521042084 1.249094583414692
0.1342685370741481 1.241786475979495
0.1382765531062122 1.234387761345541
0.1422845691382764 1.226905854336076
0.1462925851703405 1.219347972861304
0.1503006012024046 1.21172112861739
0.1543086172344688 1.204032119334802
0.1583166332665329 1.196287522502589
0.162324649298597 1.188493690424388
0.1663326653306612 1.180656746597917
0.1703406813627253 1.172782583281484
0.1743486973947894 1.164876860170353
0.1783567134268536 1.156945004193298
0.1823647294589177 1.148992210098196
0.1863727454909818 1.141023442098282
0.1903807615230459 1.133043436142158
0.1943887775551101 1.125056702931744
0.1983967935871742 1.117067531612276
0.2024048096192383 1.109079993930538
0.2064128256513025 1.101097948889391
0.2104208416833666 1.093125047843522
0.2144288577154307 1.085164739871162
0.2184368737474949 1.077220277465761
0.222444889779559 1.069294722492963
0.2264529058116231 1.061390952181313
0.2304609218436873 1.053511665443839
0.2344689378757514 1.045659389073022
0.2384769539078155 1.037836484168597
0.2424849699398797 1.030045152437562
0.2464929859719438 1.022287442546716
0.2505010020040079 1.014565256424823
0.2545090180360721 1.00688035546001
0.2585170340681362 0.9992343666499675
0.2625250501002003 0.9916287885902936
0.2665330661322645 0.9840649974105994
0.2705410821643286 0.9765442524826595
0.2745490981963927 0.9690677020495685
0.2785571142284569 0.9616363886953367
0.282565130260521 0.9542512545792233
0.2865731462925851 0.9469131466038273
0.2905811623246493 0.9396228213243832
0.2945891783567134 0.9323809497410684
0.2985971943887775 0.9251881218735346
0.3026052104208417 0.9180448511819269
0.3066132264529058 0.910951578832688
0.3106212424849699 0.9039086777015192
0.314629258517034 0.8969164563872938
0.3186372745490982 0.8899751628143598
0.3226452905811623 0.883084987870597
0.3266533066132264 0.8762460688034756
0.3306613226452906 0.8694584924759753
0.3346693386773545 0.8627222983945247
0.3386773547094186 0.8560374817619499
0.3426853707414828 0.849403996192824
0.3466933867735469 0.8428217564259064
0.350701402805611 0.836290640863387
0.3547094188376752 0.8298104939162411
0.3587174348697393 0.8233811283515839
0.3627254509018034 0.8170023274358627
0.3667334669338675 0.8106738469577802
0.3707414829659317 0.8043954171807042
0.3747494989979958 0.7981667447044559
0.3787575150300599 0.7919875141382127
0.3827655310621241 0.785857389827205
0.3867735470941882 0.7797760172838064
0.3907815631262523 0.7737430247756125
0.3947895791583165 0.7677580245850276
0.3987975951903806 0.7618206143998189
0.4028056112224447 0.7559303784630145
0.4068136272545089 0.7500868887761527
0.410821643286573 0.7442897061502638
0.4148296593186371 0.7385383812226048
0.4188376753507013 0.7328324554291069
0.4228456913827654 0.7271714618852307
0.4268537074148295 0.7215549262471006
0.4308617234468937 0.715982367424785
0.4348697394789578 0.7104532984483916
0.4388777555110219 0.7049672270179608
0.4428857715430861 0.6995236562516495
0.4468937875751502 0.6941220852114145
0.4509018036072143 0.6887620095032104
0.4549098196392785 0.6834429218033564
0.4589178356713426 0.6781643122812218
0.4629258517034067 0.6729256691262326
0.4669338677354709 0.6677264789153697
0.470941883767535 0.6625662269816979
0.4749498997995991 0.657444397831626
0.4789579158316633 0.6523604753943013
0.4829659318637274 0.6473139433809022
0.4869739478957915 0.6423042855184125
0.4909819639278556 0.6373309857992919
0.4949899799599198 0.6323935287660951
0.4989979959919839 0.627491399600151
0.503006012024048 0.6226240844373246
0.5070140280561122 0.6177910704287818
0.5110220440881763 0.6129918459384157
0.5150300601202404 0.6082259006610525
0.5190380761523046 0.6034927257183929
0.5230460921843687 0.5987918137921644
0.5270541082164328 0.5941226591204622
0.531062124248497 0.5894847576734094
0.5350701402805611 0.5848776071423305
0.539078156312625 0.5803007069176541
0.5430861723446891 0.5757535582608007
0.5470941883767533 0.5712356641705427
0.5511022044088174 0.5667465294851313
0.5551102204408815 0.5622856608283848
0.5591182364729457 0.5578525665402174
0.5631262525050098 0.5534467567689431
0.5671342685370739 0.5490677432931036
0.5711422845691381 0.5447150395739083
0.5751503006012022 0.5403881606027044
0.5791583166332663 0.5360866228886432
0.5831663326653305 0.5318099443875217
0.5871743486973946 0.5275576443313378
0.5911823647294587 0.5233292432258372
0.5951903807615229 0.5191242626374297
0.599198396793587 0.5149422251964386
0.6032064128256511 0.5107826543714878
0.6072144288577153 0.5066450743174903
0.6112224448897794 0.5025290098653451
0.6152304609218435 0.4984339861885834
0.6192384769539077 0.4943595287895579
0.6232464929859718 0.4903051632006383
0.6272545090180359 0.4862704149029534
0.6312625250501001 0.4822548090487423
0.6352705410821642 0.4782578703093332
0.6392785571142283 0.4742791226291934
0.6432865731462925 0.4703180890037443
0.6472945891783566 0.4663742912265917
0.6513026052104207 0.462447249684546
0.6553106212424848 0.4585364829913257
0.659318637274549 0.4546415078490205
0.6633266533066131 0.4507618385905557
0.6673346693386772 0.4468969870037018
0.6713426853707414 0.4430464619271204
0.6753507014028055 0.4392097689422974
0.6793587174348696 0.4353864099908181
0.6833667334669338 0.4315758829446932
0.6873747494989979 0.4277776813661075
0.691382765531062 0.4239912938276224
0.6953907815631262 0.4202162037595915
0.6993987975951903 0.416451888643298
0.7034068136272544 0.41269781981821
0.7074148296593186 0.4089534617410697
0.7114228456913827 0.4052182714718853
0.7154308617234468 0.4014916981285141
0.719438877755511 0.3977731822148643
0.7234468937875751 0.3940621548477601
0.7274549098196392 0.3903580371904069
0.7314629258517034 0.3866602396151015
0.7354709418837675 0.3829681608375735
0.7394789579158316 0.379281187061767
0.7434869739478958 0.3755986911441008
0.7474949899799597 0.3719200313738487
0.7515030060120238 0.3682445505996551
0.7555110220440879 0.3645715749524867
0.7595190380761521 0.3609004126200539
0.7635270541082162 0.3572303525990073
0.7675350701402803 0.3535606630522992
0.7715430861723445 0.3498905899578574
0.7755511022044086 0.3462193552599565
0.7795591182364727 0.3425461551576693
0.7835671342685369 0.3388701580404729
0.787575150300601 0.3351905023303492
0.7915831663326651 0.3315062942462227
0.7955911823647293 0.3278166050537947
0.7995991983967934 0.3241204684833186
0.8036072144288575 0.3204168774922913
0.8076152304609217 0.316704781014969
0.8116232464929858 0.3129830802633631
0.8156312625250499 0.3092506246498184
0.819639278557114 0.3055062073184917
0.8236472945891782 0.3017485601905999
0.8276553106212423 0.2979763485455761
0.8316633266533064 0.2941881648369616
0.8356713426853706 0.2903825220084636
0.8396793587174347 0.2865578458183167
0.8436873747494988 0.2827124664624528
0.847695390781563 0.2788446090032334
0.8517034068136271 0.2749523826497712
0.8557114228456912 0.2710337686515739
0.8597194388777554 0.2670866065764419
0.8637274549098195 0.2631085786556339
0.8677354709418836 0.2590971919946678
0.8717434869739478 0.255049758046095
0.8757515030060119 0.2509633691343493
0.879759519038076 0.2468348711805033
0.8837675350701402 0.2426608320910419
0.8877755511022043 0.2384375047789783
0.8917835671342684 0.2341607838754858
0.8957915831663326 0.2298261544116116
0.8997995991983967 0.2254286311023225
0.9038076152304608 0.2209626855034588
0.907815631262525 0.2164221583342875
0.9118236472945891 0.2118001531305802
0.9158316633266532 0.2070889058937316
0.9198396793587174 0.2022796239452003
0.9238476953907815 0.1973622849947847
0.9278557114228456 0.1923253830725102
0.9318637274549098 0.1871556041341102
0.9358717434869739 0.1818374053604135
0.939879759519038 0.1763524615065479
0.9438877755511021 0.1706789234979135
0.9478957915831663 0.1647904055647815
0.9519038076152302 0.1586545702547319
0.9559118236472943 0.1522310969471387
0.9599198396793585 0.1454686880661373
0.9639278557114226 0.1383004152379854
0.9679358717434867 0.1306366130667649
0.9719438877755509 0.1223508106662094
0.975951903807615 0.1132661244774434
0.9799599198396791 0.1030588502812459
0.9839679358717432 0.09145346130842884
0.9879759519038074 0.07626885453179887
0.9919839679358715 0.0621421987290375
0.9959919839679356 0.03522524769812706
0.9999999999999998 0


==> graphs/u1D_0.7_4.dat <==
-1 0.02691513171362015
-0.9959919839679359 0.04317236105656366
-0.9919839679358717 0.05762914085784124
-0.9879759519038076 0.07070314374289341
-0.9839679358717435 0.0828659450718417
-0.9799599198396793 0.09434968301716429
-0.9759519038076152 0.1053026714750322
-0.9719438877755511 0.1158251422578467
-0.9679358717434869 0.1259889809250701
-0.9639278557114228 0.1358479336377411
-0.9599198396793587 0.1454435182084692
-0.9559118236472945 0.1548086520511113
-0.9519038076152304 0.163969994961802
-0.9478957915831663 0.172949524565399
-0.9438877755511023 0.181765632057674
-0.9398797595190381 0.1904339062385643
-0.935871743486974 0.1989677082616392
-0.9318637274549099 0.2073786018855434
-0.9278557114228457 0.2156766814927722
-0.9238476953907816 0.2238708262257295
-0.9198396793587175 0.2319688997134152
-0.9158316633266533 0.2399779090520691
-0.9118236472945892 0.247904132813653
-0.9078156312625251 0.255753225185179
-0.9038076152304609 0.2635303014957248
-0.8997995991983968 0.2712400090584109
-0.8957915831663327 0.2788865863144681
-0.8917835671342685 0.2864739125672099
-0.8877755511022044 0.2940055500821243
-0.8837675350701403 0.3014847799468124
-0.8797595190380761 0.3089146327872804
-0.875751503006012 0.3162979152223103
-0.8717434869739479 0.3236372327561267
-0.8677354709418837 0.3309350096842363
-0.8637274549098196 0.338193506473525
-0.8597194388777555 0.3454148350030115
-0.8557114228456915 0.3526009719722955
-0.8517034068136273 0.3597537707515716
-0.8476953907815632 0.3668749718765445
-0.8436873747494991 0.3739662123829195
-0.8396793587174349 0.3810290341284815
-0.8356713426853708 0.3880648912345124
-0.8316633266533067 0.3950751567594915
-0.8276553106212425 0.4020611286959515
-0.8236472945891784 0.4090240353754273
-0.8196392785571143 0.4159650403484652
-0.8156312625250501 0.4228852468018192
-0.811623246492986 0.4297857015638734
-0.8076152304609219 0.436667398743903
-0.8036072144288577 0.4435312830449927
-0.7995991983967936 0.4503782527841342
-0.7955911823647295 0.4572091626516313
-0.7915831663326653 0.4640248262342356
-0.7875751503006012 0.4708260183262122
-0.7835671342685371 0.4776134770505454
-0.7795591182364729 0.484387905806351
-0.7755511022044088 0.4911499750591024
-0.7715430861723447 0.4979003239900355
-0.7675350701402806 0.5046395620152822
-0.7635270541082164 0.5113682701885424
-0.7595190380761523 0.5180870024942501
-0.7555110220440882 0.5247962870442803
-0.751503006012024 0.5314966271843456
-0.7474949899799599 0.5381885025173829
-0.7434869739478958 0.5448723698523998
-0.7394789579158316 0.5515486640822646
-0.7354709418837675 0.5582177989984757
-0.7314629258517034 0.56488016804657
-0.7274549098196392 0.5715361450265569
-0.7234468937875751 0.5781860847441687
-0.719438877755511 0.5848303236131591
-0.7154308617234469 0.5914691802150993
-0.7114228456913828 0.5981029558222962
-0.7074148296593187 0.6047319348776462
-0.7034068136272545 0.6113563854441386
-0.6993987975951904 0.6179765596199551
-0.6953907815631263 0.6245926939241521
-0.6913827655310621 0.6312050096550579
-0.687374749498998 0.6378137132199883
-0.6833667334669339 0.6444189964434952
-0.6793587174348698 0.6510210368504967
-0.6753507014028056 0.6576199979289566
-0.6713426853707415 0.6642160293717428
-0.6673346693386774 0.6708092673019133
-0.6633266533066133 0.6773998344750405
-0.6593186372745492 0.6839878404724402
-0.6553106212424851 0.6905733818724951
-0.6513026052104209 0.6971565424106958
-0.6472945891783568 0.7037373931248391
-0.6432865731462927 0.7103159924879401
-0.6392785571142285 0.7168923865275979
-0.6352705410821644 0.7234666089366718
-0.6312625250501003 0.73003868117094
-0.6272545090180361 0.7366086125369162
-0.623246492985972 0.7431764002717677
-0.6192384769539079 0.7497420296128112
-0.6152304609218437 0.7563054738594202
-0.6112224448897796 0.7628666944271262
-0.6072144288577155 0.7694256408944453
-0.6032064128256514 0.7759822510422441
-0.5991983967935872 0.7825364508879233
-0.5951903807615231 0.7890881547127561
-0.591182364729459 0.7956372650840052
-0.5871743486973948 0.8021836728718582
-0.5831663326653307 0.808727257261676
-0.5791583166332666 0.8152678857617822
-0.5751503006012024 0.8218054142076395
-0.5711422845691383 0.8283396867617739
-0.5671342685370742 0.8348705359105243
-0.56312625250501 0.8413977824578738
-0.5591182364729459 0.847921235517519
-0.5551102204408818 0.8544406924999891
-0.5511022044088176 0.8609559391009066
-0.5470941883767535 0.8674667492851027
-0.5430861723446894 0.8739728852705221
-0.5390781563126252 0.8804740975100248
-0.5350701402805611 0.8869701246732665
-0.531062124248497 0.8934606936272184
-0.5270541082164328 0.899945519416295
-0.5230460921843687 0.9064243052431441
-0.5190380761523046 0.9128967424489787
-0.5150300601202404 0.919362510494437
-0.5110220440881764 0.9258212769405353
-0.5070140280561123 0.9322726974336638
-0.5030060120240482 0.9387164156866862
-0.498997995991984 0.9451520634659825
-0.4949899799599199 0.9515792605782956
-0.4909819639278558 0.9579976148600213
-0.4869739478957916 0.9644067221683498
-0.4829659318637275 0.9708061663753904
-0.4789579158316634 0.9771955193655297
-0.4749498997995992 0.9835743410344019
-0.4709418837675351 0.9899421792927545
-0.466933867735471 0.9962985700726467
-0.4629258517034068 1.002643037338112
-0.4589178356713427 1.008975093099683
-0.4549098196392786 1.015294237433101
-0.4509018036072144 1.021599958502727
-0.4468937875751503 1.027891732589149
-0.4428857715430862 1.034169024123148
-0.438877755511022 1.040431285723666
-0.434869739478958 1.046677958240529
-0.4308617234468939 1.052908470806077
-0.4268537074148298 1.059122240888998
-0.4228456913827656 1.065318674356501
-0.4188376753507015 1.07149716554278
-0.4148296593186374 1.077657097323502
-0.4108216432865732 1.083797841197021
-0.4068136272545091 1.089918757373586
-0.402805611222445 1.096019194870979
-0.3987975951903808 1.102098491617961
-0.3947895791583167 1.108155974565243
-0.3907815631262526 1.114190959804898
-0.3867735470941884 1.12020275269661
-0.3827655310621243 1.126190648003617
-0.3787575150300602 1.13215393003649
-0.374749498997996 1.138091872804764
-0.3707414829659319 1.144003740178599
-0.3667334669338678 1.14988878605861
-0.3627254509018036 1.15574625455504
-0.3587174348697395 1.161575380175674
-0.3547094188376754 1.167375388023735
-0.3507014028056112 1.173145494004858
-0.3466933867735471 1.178884905043746
-0.342685370741483 1.184592819310192
-0.3386773547094188 1.190268426455495
-0.3346693386773547 1.195910907857817
-0.3306613226452907 1.201519436878058
-0.3266533066132266 1.207093179125807
-0.3226452905811624 1.212631292734792
-0.3186372745490983 1.218132928648315
-0.3146292585170342 1.223597230915401
-0.31062124248497 1.22902333699636
-0.3066132264529059 1.234410378078192
-0.3026052104208418 1.239757479400794
-0.2985971943887776 1.245063760592109
-0.2945891783567135 1.250328336014418
-0.2905811623246494 1.255550315119119
-0.2865731462925852 1.260728802812203
-0.2825651302605211 1.265862899828662
-0.278557114228457 1.270951703116978
-0.2745490981963928 1.275994306232649
-0.2705410821643287 1.280989799741081
-0.2665330661322646 1.285937271629541
-0.2625250501002004 1.290835807727408
-0.2585170340681363 1.29568449213603
-0.2545090180360722 1.300482407666522
-0.250501002004008 1.305228636285521
-0.2464929859719439 1.309922259569198
-0.2424849699398798 1.314562359164775
-0.2384769539078156 1.319148017259643
-0.2344689378757515 1.323678317057374
-0.2304609218436875 1.328152343260173
-0.2264529058116234 1.332569182558119
-0.2224448897795592 1.336927924124607
-0.2184368737474951 1.341227660116925
-0.214428857715431 1.345467486182374
-0.2104208416833668 1.349646501969454
-0.2064128256513027 1.353763811642939
-0.2024048096192386 1.357818524403489
-0.1983967935871744 1.361809755010336
-0.1943887775551103 1.365736624308003
-0.1903807615230462 1.369598259754163
-0.186372745490982 1.373393795950794
-0.1823647294589179 1.377122375176372
-0.1783567134268538 1.380783147919578
-0.1743486973947896 1.384375273413182
-0.1703406813627255 1.387897920167983
-0.1663326653306614 1.391350266506391
-0.1623246492985972 1.394731501095149
-0.1583166332665331 1.398040823475898
-0.154308617234469 1.401277444593748
-0.1503006012024048 1.404440587323162
-0.1462925851703407 1.40752948699056
-0.1422845691382766 1.410543391892542
-0.1382765531062125 1.413481563809865
-0.1342685370741483 1.416343278516581
-0.1302605210420842 1.419127826282571
-0.1262525050100202 1.421834512370789
-0.122244488977956 1.424462657526837
-0.1182364729458919 1.427011598461175
-0.1142284569138278 1.429480688323592
-0.1102204408817636 1.431869297168549
-0.1062124248496995 1.434176812411584
-0.1022044088176354 1.436402639275763
-0.09819639278557124 1.438546201227232
-0.09418837675350711 1.440606940401094
-0.09018036072144298 1.44258431801434
-0.08617234468937884 1.444477814767816
-0.08216432865731471 1.446286931234914
-0.07815631262525058 1.448011188237615
-0.07414829659318645 1.449650127208845
-0.07014028056112231 1.451203310540632
-0.06613226452905818 1.452670321917908
-0.06212424849699405 1.454050766637266
-0.05811623246492992 1.455344271910634
-0.05410821643286579 1.456550487152342
-0.05010020040080165 1.457669084250974
-0.04609218436873752 1.458699757823637
-0.04208416833667339 1.459642225454335
-0.03807615230460926 1.460496227913989
-0.03406813627254512 1.461261529364021
-0.03006012024048099 1.461937917540988
-0.02605210420841686 1.462525203923917
-0.02204408817635284 1.463023223883252
-0.01803607214428871 1.463431836810005
-0.01402805611222457 1.463750926227943
-0.01002004008016044 1.46398039988619
-0.006012024048096309 1.464120189832086
-0.002004008016032177 1.464170252466238
0.002004008016031955 1.464130568576811
0.006012024048096087 1.464001143355682
0.01002004008016022 1.463782006395402
0.01402805611222435 1.463473211665731
0.01803607214428848 1.463074837472375
0.02204408817635262 1.46258698639537
0.02605210420841675 1.462009785208735
0.03006012024048088 1.461343384781365
0.03406813627254501 1.460587959958883
0.03807615230460915 1.459743709426652
0.04208416833667328 1.458810855554722
0.04609218436873741 1.457789644223735
0.05010020040080154 1.45668034463375
0.05410821643286567 1.455483249094375
0.05811623246492981 1.454198672798135
0.06212424849699394 1.452826953576015
0.06613226452905807 1.451368451636998
0.0701402805611222 1.449823549290028
0.07414829659318634 1.448192650651145
0.07815631262525047 1.446476181333823
0.0821643286573146 1.444674588124309
0.08617234468937873 1.442788338642846
0.09018036072144286 1.440817920989376
0.094188376753507 1.438763843376198
0.09819639278557113 1.436626633746668
0.1022044088176353 1.434406839381543
0.1062124248496994 1.432105026492086
0.1102204408817635 1.429721779802118
0.1142284569138277 1.427257702118115
0.1182364729458918 1.424713413889177
0.1222444889779559 1.42208955275571
0.1262525050100201 1.41938677308968
0.130260521042084 1.416605745524922
0.1342685370741481 1.41374715647952
0.1382765531062122 1.410811707669227
0.1422845691382764 1.407800115615361
0.1462925851703405 1.404713111143856
0.1503006012024046 1.401551438879888
0.1543086172344688 1.398315856735993
0.1583166332665329 1.395007135395717
0.162324649298597 1.391626057792316
0.1663326653306612 1.38817341858447
0.1703406813627253 1.38465002362819
0.1743486973947894 1.381056689446564
0.1783567134268536 1.377394242696935
0.1823647294589177 1.373663519637054
0.1863727454909818 1.369865365590526
0.1903807615230459 1.366000634411113
0.1943887775551101 1.362070187948461
0.1983967935871742 1.358074895512944
0.2024048096192383 1.354015633343527
0.2064128256513025 1.349893284076297
0.2104208416833666 1.345708736215299
0.2144288577154307 1.341462883606815
0.2184368737474949 1.337156624916169
0.222444889779559 1.33279086310886
0.2264529058116231 1.3283665049355
0.2304609218436873 1.323884460420933
0.2344689378757514 1.31934564235951
0.2384769539078155 1.314750965814708
0.2424849699398797 1.310101347624899
0.2464929859719438 1.305397705915816
0.2505010020040079 1.300640959618494
0.2545090180360721 1.295832027994681
0.2585170340681362 1.290971830169967
0.2625250501002003 1.286061284672954
0.2665330661322645 1.281101308983879
0.2705410821643286 1.276092819089762
0.2745490981963927 1.271036729049073
0.2785571142284569 1.265933950563912
0.282565130260521 1.260785392561667
0.2865731462925851 1.255591960785469
0.2905811623246493 1.25035455739321
0.2945891783567134 1.245074080566413
0.2985971943887775 1.239751424128444
0.3026052104208417 1.234387477172384
0.3066132264529058 1.2289831236981
0.3106212424849699 1.223539242259609
0.314629258517034 1.218056705621705
0.3186372745490982 1.212536380427224
0.3226452905811623 1.206979126874206
0.3266533066132264 1.201385798402226
0.3306613226452906 1.195757241388824
0.3346693386773545 1.19009429485926
0.3386773547094186 1.184397790199621
0.3426853707414828 1.178668550886449
0.3466933867735469 1.172907392222811
0.350701402805611 1.167115121085514
0.3547094188376752 1.161292535681708
0.3587174348697393 1.155440425315598
0.3627254509018034 1.149559570164584
0.3667334669338675 1.143650741065349
0.3707414829659317 1.137714699308991
0.3747494989979958 1.131752196446253
0.3787575150300599 1.125763974101472
0.3827655310621241 1.119750763795517
0.3867735470941882 1.113713286778464
0.3907815631262523 1.107652253870477
0.3947895791583165 1.10156836531142
0.3987975951903806 1.095462310619503
0.4028056112224447 1.089334768457714
0.4068136272545089 1.083186406508405
0.410821643286573 1.077017881356297
0.4148296593186371 1.070829838378936
0.4188376753507013 1.064622911644969
0.4228456913827654 1.058397723819028
0.4268537074148295 1.052154886075113
0.4308617234468937 1.045894998015982
0.4348697394789578 1.03961864759876
0.4388777555110219 1.033326411068682
0.4428857715430861 1.027018852897584
0.4468937875751502 1.020696525729342
0.4509018036072143 1.014359970330581
0.4549098196392785 1.008009715547288
0.4589178356713426 1.001646278266437
0.4629258517034067 0.9952701633833165
0.4669338677354709 0.9888818637728242
0.470941883767535 0.9824818602662344
0.4749498997995991 0.9760706216316724
0.4789579158316633 0.969648604558897
0.4829659318637274 0.9632162536480892
0.4869739478957915 0.9567740014023681
0.4909819639278556 0.9503222682228488
0.4949899799599198 0.9438614624077803
0.4989979959919839 0.9373919801537471
0.503006012024048 0.9309142055600468
0.5070140280561122 0.9244285106349338
0.5110220440881763 0.9179352553040465
0.5150300601202404 0.9114347874207309
0.5190380761523046 0.9049274427776504
0.5230460921843687 0.8984135451199856
0.5270541082164328 0.8918934061590349
0.531062124248497 0.8853673255875322
0.5350701402805611 0.8788355910939313
0.539078156312625 0.872298478378873
0.5430861723446891 0.8657562511687851
0.5470941883767533 0.8592091612320817
0.5511022044088174 0.8526574483924279
0.5551102204408815 0.8461013405420583
0.5591182364729457 0.8395410536538045
0.5631262525050098 0.8329767917910534
0.5671342685370739 0.8264087471162238
0.5711422845691381 0.819837099897339
0.5751503006012022 0.8132620185107777
0.5791583166332663 0.8066836594433322
0.5831663326653305 0.8001021672890108
0.5871743486973946 0.7935176747438937
0.5911823647294587 0.7869303025959489
0.5951903807615229 0.7803401597112367
0.599198396793587 0.773747343015658
0.6032064128256511 0.7671519374713306
0.6072144288577153 0.7605540160480226
0.6112224448897794 0.7539536396879444
0.6152304609218435 0.7473508572648728
0.6192384769539077 0.7407457055370308
0.6232464929859718 0.7341382090919087
0.6272545090180359 0.7275283802836192
0.6312625250501001 0.7209162191624205
0.6352705410821642 0.7143017133948451
0.6392785571142283 0.7076848381752451
0.6432865731462925 0.7010655561267997
0.6472945891783566 0.6944438171915445
0.6513026052104207 0.6878195585102123
0.6553106212424848 0.6811927042888765
0.659318637274549 0.6745631656534976
0.6633266533066131 0.66793084049021
0.6673346693386772 0.6612956132715753
0.6713426853707414 0.6546573548667236
0.6753507014028055 0.6480159223353964
0.6793587174348696 0.6413711587041793
0.6833667334669338 0.6347228927235279
0.6873747494989979 0.6280709386053324
0.691382765531062 0.6214150957385378
0.6953907815631262 0.6147551483816041
0.6993987975951903 0.6080908653312427
0.7034068136272544 0.6014219995640278
0.7074148296593186 0.5947482878497971
0.7114228456913827 0.5880694503353054
0.7154308617234468 0.5813851900958568
0.719438877755511 0.5746951926504003
0.7234468937875751 0.5679991254413758
0.7274549098196392 0.5612966372724298
0.7314629258517034 0.5545873577030209
0.7354709418837675 0.5478708963976457
0.7394789579158316 0.5411468424215981
0.7434869739478958 0.5344147634846463
0.7474949899799597 0.5276742051234027
0.7515030060120238 0.5209246898203267
0.7555110220440879 0.5141657160522766
0.7595190380761521 0.507396757263585
0.7635270541082162 0.5006172607555975
0.7675350701402803 0.4938266464865948
0.7715430861723445 0.4870243057722147
0.7755511022044086 0.4802095998790313
0.7795591182364727 0.4733818584985472
0.7835671342685369 0.4665403780924891
0.787575150300601 0.4596844200941659
0.7915831663326651 0.4528132089536466
0.7955911823647293 0.4459259300080432
0.7995991983967934 0.4390217271603243
0.8036072144288575 0.4320997003452777
0.8076152304609217 0.4251589027586334
0.8116232464929858 0.4181983378233508
0.8156312625250499 0.4112169558621749
0.819639278557114 0.4042136504417952
0.8236472945891782 0.397187254349506
0.8276553106212423 0.3901365351557818
0.8316633266533064 0.3830601903114597
0.8356713426853706 0.3759568417184631
0.8396793587174347 0.368825029703755
0.8436873747494988 0.3616632063151373
0.847695390781563 0.3544697278441317
0.8517034068136271 0.347242846464137
0.8557114228456912 0.3399807008521405
0.8597194388777554 0.332681305640798
0.8637274549098195 0.3253425395149968
0.8677354709418836 0.3179621317352472
0.8717434869739478 0.3105376468243536
0.8757515030060119 0.3030664671015594
0.879759519038076 0.295545772680048
0.8837675350701402 0.2879725184611753
0.8877755511022043 0.2803434075509206
0.8917835671342684 0.2726548603910193
0.8957915831663326 0.2649029787231596
0.8997995991983967 0.2570835032795081
0.9038076152304608 0.249191763802971
0.907815631262525 0.2412226196097389
0.9118236472945891 0.2331703883949231
0.9158316633266532 0.2250287602808857
0.9198396793587174 0.2167906931585686
0.9238476953907815 0.2084482840419572
0.9278557114228456 0.1999926092942236
0.9318637274549098 0.1914135239043019
0.9358717434869739 0.1826994060813307
0.939879759519038 0.1738368275965375
0.9438877755511021 0.1648101213808159
0.9478957915831663 0.1556008038970567
0.9519038076152302 0.1461867871827291
0.9559118236472943 0.1365412776194883
0.9599198396793585 0.1266311925879169
0.9639278557114226 0.1164148059392819
0.9679358717434867 0.1058381018423783
0.9719438877755509 0.09482883406106417
0.975951903807615 0.08328626783826139
0.9799599198396791 0.07106134488659124
0.9839679358717432 0.05792076160117503
0.9879759519038074 0.04339057264008069
0.9919839679358715 0.02705101524380162
0.9959919839679356 0.01556500395568843
0.9999999999999998 0


==> graphs/u1D_0.9_4.dat <==
-1 0
-0.9959919839679359 0.01362169166641814
-0.9919839679358717 0.02541098106442344
-0.9879759519038076 0.03664464016314484
-0.9839679358717435 0.04751831938512981
-0.9799599198396793 0.05813284170831506
-0.9759519038076152 0.06854647517659287
-0.9719438877755511 0.07879713896419394
-0.9679358717434869 0.08891140316709815
-0.9639278557114228 0.09890888164199231
-0.9599198396793587 0.1088046244564632
-0.9559118236472945 0.1186105302770306
-0.9519038076152304 0.1283362328804844
-0.9478957915831663 0.1379896851236798
-0.9438877755511023 0.147577558953832
-0.9398797595190381 0.157105528405488
-0.935871743486974 0.1665784753262234
-0.9318637274549099 0.1760006424348081
-0.9278557114228457 0.1853757494950184
-0.9238476953907816 0.194707083044604
-0.9198396793587175 0.2039975667705721
-0.9158316633266533 0.2132498174609832
-0.9118236472945892 0.2224661900328523
-0.9078156312625251 0.2316488141660611
-0.9038076152304609 0.2407996244029731
-0.8997995991983968 0.249920385101039
-0.8957915831663327 0.2590127112874138
-0.8917835671342685 0.2680780862188203
-0.8877755511022044 0.2771178762682422
-0.8837675350701403 0.2861333436250611
-0.8797595190380761 0.2951256571925887
-0.875751503006012 0.3040959019892669
-0.8717434869739479 0.3130450872991811
-0.8677354709418837 0.3219741537710367
-0.8637274549098196 0.3308839796278412
-0.8597194388777555 0.3397753861203177
-0.8557114228456915 0.3486491423340551
-0.8517034068136273 0.357505969441775
-0.8476953907815632 0.3663465444767504
-0.8436873747494991 0.3751715036915978
-0.8396793587174349 0.3839814455563805
-0.8356713426853708 0.3927769334416736
-0.8316633266533067 0.4015584980257731
-0.8276553106212425 0.4103266394590859
-0.8236472945891784 0.4190818293144805
-0.8196392785571143 0.4278245123481067
-0.8156312625250501 0.4365551080919387
-0.811623246492986 0.4452740122966057
-0.8076152304609219 0.4539815982404656
-0.8036072144288577 0.4626782179190296
-0.7995991983967936 0.471364203126867
-0.7955911823647295 0.4800398664430178
-0.7915831663326653 0.4887055021292122
-0.7875751503006012 0.4973613869492951
-0.7835671342685371 0.5060077809174295
-0.7795591182364729 0.5146449279815154
-0.7755511022044088 0.523273056647768
-0.7715430861723447 0.5318923805516453
-0.7675350701402806 0.540503098979862
-0.7635270541082164 0.5491053973476415
-0.7595190380761523 0.557699447634917
-0.7555110220440882 0.5662854087849999
-0.751503006012024 0.57486342706865
-0.7474949899799599 0.5834336364164078
-0.7434869739478958 0.5919961587215777
-0.7394789579158316 0.6005511041162394
-0.7354709418837675 0.6090985712223247
-0.7314629258517034 0.6176386473796061
-0.7274549098196392 0.6261714088523198
-0.7234468937875751 0.6346969210161413
-0.719438877755511 0.6432152385266419
-0.7154308617234469 0.6517264054708269
-0.7114228456913828 0.6602304555030982
-0.7074148296593187 0.6687274119662362
-0.7034068136272545 0.6772172879989964
-0.6993987975951904 0.685700086630976
-0.6953907815631263 0.6941758008658101
-0.6913827655310621 0.7026444137533933
-0.687374749498998 0.7111058984520122
-0.6833667334669339 0.7195602182810694
-0.6793587174348698 0.7280073267650656
-0.6753507014028056 0.7364471676695425
-0.6713426853707415 0.744879675029535
-0.6673346693386774 0.753304773171106
-0.6633266533066133 0.7617223767264446
-0.6593186372745492 0.7701323906432683
-0.6553106212424851 0.7785347101886454
-0.6513026052104209 0.7869292209479818
-0.6472945891783568 0.7953157988194829
-0.6432865731462927 0.8036943100045754
-0.6392785571142285 0.8120646109945545
-0.6352705410821644 0.8204265485540531
-0.6312625250501003 0.8287799597014558
-0.6272545090180361 0.8371246716867415
-0.623246492985972 0.8454605019671105
-0.6192384769539079 0.853787258180683
-0.6152304609218437 0.8621047381185207
-0.6112224448897796 0.8704127296953845
-0.6072144288577155 0.8787110109194692
-0.6032064128256514 0.8869993498613659
-0.5991983967935872 0.8952775046226241
-0.5951903807615231 0.9035452233040718
-0.591182364729459 0.9118022439742188
-0.5871743486973948 0.9200482946380227
-0.5831663326653307 0.9282830932061583
-0.5791583166332666 0.9365063474651606
-0.5751503006012024 0.9447177550486084
-0.5711422845691383 0.9529170034095586
-0.5671342685370742 0.9611037697944997
-0.56312625250501 0.9692777212190363
-0.5591182364729459 0.977438514445517
-0.5551102204408818 0.9855857959627884
-0.5511022044088176 0.9937192019683209
-0.5470941883767535 1.001838358352862
-0.5430861723446894 1.009942880687891
-0.5390781563126252 1.018032374215935
-0.5350701402805611 1.02610643384407
-0.531062124248497 1.0341646441407
-0.5270541082164328 1.042206579335854
-0.5230460921843687 1.050231803325077
-0.5190380761523046 1.058239869677228
-0.5150300601202404 1.066230321646215
-0.5110220440881764 1.074202692186826
-0.5070140280561123 1.082156503975076
-0.5030060120240482 1.090091269432721
-0.498997995991984 1.098006490756607
-0.4949899799599199 1.105901659952645
-0.4909819639278558 1.113776258874713
-0.4869739478957916 1.121629759268539
-0.4829659318637275 1.129461622820727
-0.4789579158316634 1.137271301213104
-0.4749498997995992 1.145058236182349
-0.4709418837675351 1.152821859585182
-0.466933867735471 1.160561593469142
-0.4629258517034068 1.168276850149025
-0.4589178356713427 1.17596703228917
-0.4549098196392786 1.183631532991572
-0.4509018036072144 1.191269735890029
-0.4468937875751503 1.198881015250267
-0.4428857715430862 1.206464736076275
-0.438877755511022 1.214020254222737
-0.434869739478958 1.221546916513768
-0.4308617234468939 1.229044060867987
-0.4268537074148298 1.236511016429878
-0.4228456913827656 1.243947103707587
-0.4188376753507015 1.251351634717167
-0.4148296593186374 1.258723913133305
-0.4108216432865732 1.266063234446494
-0.4068136272545091 1.273368886126771
-0.402805611222445 1.280640147793927
-0.3987975951903808 1.287876291394326
-0.3947895791583167 1.295076581384134
-0.3907815631262526 1.302240274919215
-0.3867735470941884 1.309366622051382
-0.3827655310621243 1.316454865931233
-0.3787575150300602 1.323504243017438
-0.374749498997996 1.330513983292363
-0.3707414829659319 1.33748331048418
-0.3667334669338678 1.34441144229523
-0.3627254509018036 1.351297590636669
-0.3587174348697395 1.358140961869354
-0.3547094188376754 1.364940757050827
-0.3507014028056112 1.371696172188401
-0.3466933867735471 1.378406398498217
-0.342685370741483 1.385070622670133
-0.3386773547094188 1.391688027138517
-0.3346693386773547 1.398257790358609
-0.3306613226452907 1.404779087088518
-0.3266533066132266 1.411251088676674
-0.3226452905811624 1.417672963354619
-0.3186372745490983 1.42404387653501
-0.3146292585170342 1.430362991114652
-0.31062124248497 1.436629467782479
-0.3066132264529059 1.442842465332311
-0.3026052104208418 1.449001140980221
-0.2985971943887776 1.455104650686338
-0.2945891783567135 1.461152149481004
-0.2905811623246494 1.467142791794964
-0.2865731462925852 1.473075731793537
-0.2825651302605211 1.478950123714507
-0.278557114228457 1.484765122209574
-0.2745490981963928 1.490519882689193
-0.2705410821643287 1.496213561670541
-0.2665330661322646 1.501845317128432
-0.2625250501002004 1.507414308848985
-0.2585170340681363 1.512919698785819
-0.2545090180360722 1.51836065141856
-0.250501002004008 1.523736334113346
-0.2464929859719439 1.529045917485311
-0.2424849699398798 1.534288575762546
-0.2384769539078156 1.539463487151554
-0.2344689378757515 1.544569834203764
-0.2304609218436875 1.549606804182966
-0.2264529058116234 1.554573589433361
-0.2224448897795592 1.55946938774808
-0.2184368737474951 1.564293402737763
-0.214428857715431 1.569044844199082
-0.2104208416833668 1.573722928482856
-0.2064128256513027 1.578326878861581
-0.2024048096192386 1.582855925896024
-0.1983967935871744 1.587309307800669
-0.1943887775551103 1.591686270807843
-0.1903807615230462 1.595986069530011
-0.186372745490982 1.600207967320256
-0.1823647294589179 1.60435123663047
-0.1783567134268538 1.608415159367141
-0.1743486973947896 1.61239902724435
-0.1703406813627255 1.61630214213375
-0.1663326653306614 1.620123816411371
-0.1623246492985972 1.6238633733008
-0.1583166332665331 1.62752014721261
-0.154308617234469 1.631093484079755
-0.1503006012024048 1.634582741688606
-0.1462925851703407 1.63798729000547
-0.1422845691382766 1.641306511498269
-0.1382765531062125 1.644539801453156
-0.1342685370741483 1.647686568285795
-0.1302605210420842 1.650746233847094
-0.1262525050100202 1.653718233723152
-0.122244488977956 1.65660201752907
-0.1182364729458919 1.65939704919661
-0.1142284569138278 1.662102807255271
-0.1102204408817636 1.664718785106617
-0.1062124248496995 1.667244491291723
-0.1022044088176354 1.669679449751338
-0.09819639278557124 1.672023200078767
-0.09418837675350711 1.674275297765114
-0.09018036072144298 1.676435314436723
-0.08617234468937884 1.678502838084698
-0.08216432865731471 1.680477473286165
-0.07815631262525058 1.682358841417236
-0.07414829659318645 1.684146580857452
-0.07014028056112231 1.685840347185444
-0.06613226452905818 1.687439813365851
-0.06212424849699405 1.68894466992713
-0.05811623246492992 1.690354625130227
-0.05410821643286579 1.691669405127981
-0.05010020040080165 1.692888754115023
-0.04609218436873752 1.694012434468138
-0.04208416833667339 1.695040226876987
-0.03807615230460926 1.695971930464939
-0.03406813627254512 1.696807362900129
-0.03006012024048099 1.697546360496427
-0.02605210420841686 1.698188778304377
-0.02204408817635284 1.698734490192023
-0.01803607214428871 1.699183388915394
-0.01402805611222457 1.699535386178863
-0.01002004008016044 1.699790412685071
-0.006012024048096309 1.699948418174517
-0.002004008016032177 1.700009371454756
0.002004008016031955 1.699973260419106
0.006012024048096087 1.699840092054949
0.01002004008016022 1.699609892441588
0.01402805611222435 1.699282706737614
0.01803607214428848 1.698858599157829
0.02204408817635262 1.698337652939784
0.02605210420841675 1.697719970299864
0.03006012024048088 1.697005672379017
0.03406813627254501 1.696194899178205
0.03807615230460915 1.695287809483552
0.04208416833667328 1.694284580781297
0.04609218436873741 1.693185409162614
0.05010020040080154 1.691990509218387
0.05410821643286567 1.690700113924005
0.05811623246492981 1.689314474514284
0.06212424849699394 1.687833860348624
0.06613226452905807 1.686258558766564
0.0701402805611222 1.684588874933699
0.07414829659318634 1.682825131678274
0.07815631262525047 1.680967669318472
0.0821643286573146 1.679016845480541
0.08617234468937873 1.67697303490803
0.09018036072144286 1.674836629262121
0.094188376753507 1.672608036913314
0.09819639278557113 1.670287682724642
0.1022044088176353 1.667876007826607
0.1062124248496994 1.66537346938389
0.1102204408817635 1.662780540354232
0.1142284569138277 1.660097709239507
0.1182364729458918 1.6573254798293
0.1222444889779559 1.654464370937087
0.1262525050100201 1.651514916129375
0.130260521042084 1.648477663447913
0.1342685370741481 1.645353175125176
0.1382765531062122 1.642142027293433
0.1422845691382764 1.638844809687669
0.1462925851703405 1.635462125342382
0.1503006012024046 1.63199459028273
0.1543086172344688 1.628442833210191
0.1583166332665329 1.624807495182864
0.162324649298597 1.621089229290884
0.1663326653306612 1.617288700327022
0.1703406813627253 1.613406584452757
0.1743486973947894 1.609443568860234
0.1783567134268536 1.605400351430076
0.1823647294589177 1.601277640385585
0.1863727454909818 1.597076153943479
0.1903807615230459 1.592796619961368
0.1943887775551101 1.588439775582414
0.1983967935871742 1.584006366877194
0.2024048096192383 1.579497148483268
0.2064128256513025 1.574912883242585
0.2104208416833666 1.57025434183698
0.2144288577154307 1.565522302422145
0.2184368737474949 1.560717550260218
0.222444889779559 1.555840877351279
0.2264529058116231 1.550893082064109
0.2304609218436873 1.545874968766305
0.2344689378757514 1.54078734745419
0.2384769539078155 1.535631033382648
0.2424849699398797 1.530406846695163
0.2464929859719438 1.525115612054419
0.2505010020040079 1.519758158273497
0.2545090180360721 1.51433531794813
0.2585170340681362 1.508847927090181
0.2625250501002003 1.50329682476253
0.2665330661322645 1.497682852715679
0.2705410821643286 1.49200685502629
0.2745490981963927 1.486269677737864
0.2785571142284569 1.480472168503817
0.282565130260521 1.474615176233149
0.2865731462925851 1.468699550738924
0.2905811623246493 1.462726142389794
0.2945891783567134 1.456695801764766
0.2985971943887775 1.450609379311361
0.3026052104208417 1.444467725007467
0.3066132264529058 1.43827168802699
0.3106212424849699 1.432022116409477
0.314629258517034 1.425719856734011
0.3186372745490982 1.419365753797372
0.3226452905811623 1.412960650296824
0.3266533066132264 1.406505386517509
0.3306613226452906 1.400000800024704
0.3346693386773545 1.393447725361246
0.3386773547094186 1.386846993749705
0.3426853707414828 1.380199432800234
0.3466933867735469 1.373505866223645
0.350701402805611 1.366767113549994
0.3547094188376752 1.359983989852882
0.3587174348697393 1.353157305479471
0.3627254509018034 1.346287865786343
0.3667334669338675 1.339376470881366
0.3707414829659317 1.332423915371543
0.3747494989979958 1.325430988117046
0.3787575150300599 1.318398471991419
0.3827655310621241 1.311327143648041
0.3867735470941882 1.304217773292948
0.3907815631262523 1.297071124464027
0.3947895791583165 1.289887953816641
0.3987975951903806 1.282669010915781
0.4028056112224447 1.275415038034639
0.4068136272545089 1.268126769959779
0.410821643286573 1.260804933802871
0.4148296593186371 1.25345024881896
0.4188376753507013 1.246063426231361
0.4228456913827654 1.238645169063066
0.4268537074148295 1.231196171974813
0.4308617234468937 1.223717121109646
0.4348697394789578 1.216208693944039
0.4388777555110219 1.208671559145516
0.4428857715430861 1.201106376436793
0.4468937875751502 1.193513796466348
0.4509018036072143 1.185894460685361
0.4549098196392785 1.178249001231031
0.4589178356713426 1.170578040816184
0.4629258517034067 1.1628821926251
0.4669338677354709 1.155162060215484
0.470941883767535 1.14741823742656
0.4749498997995991 1.139651308293115
0.4789579158316633 1.131861846965517
0.4829659318637274 1.12405041763549
0.4869739478957915 1.116217574467689
0.4909819639278556 1.108363861536843
0.4949899799599198 1.100489812770445
0.4989979959919839 1.092595951896844
0.503006012024048 1.084682792398572
0.5070140280561122 1.076750837470922
0.5110220440881763 1.068800579985488
0.5150300601202404 1.060832502458605
0.5190380761523046 1.052847077024614
0.5230460921843687 1.044844765413696
0.5270541082164328 1.036826018934147
0.531062124248497 1.028791278459066
0.5350701402805611 1.02074097441709
0.539078156312625 1.012675526787314
0.5430861723446891 1.004595345097755
0.5470941883767533 0.9965008284277921
0.5511022044088174 0.9883923654138973
0.5551102204408815 0.9802703342587724
0.5591182364729457 0.9721351027435698
0.5631262525050098 0.9639870282431192
0.5671342685370739 0.9558264577437925
0.5711422845691381 0.9476537278640393
0.5751503006012022 0.9394691648772131
0.5791583166332663 0.9312730847365649
0.5831663326653305 0.9230657931021644
0.5871743486973946 0.9148475853695658
0.5911823647294587 0.9066187466999078
0.5951903807615229 0.8983795520513858
0.599198396793587 0.8901302662116845
0.6032064128256511 0.8818711438312571
0.6072144288577153 0.8736024294571824
0.6112224448897794 0.865324357567287
0.6152304609218435 0.8570371526043633
0.6192384769539077 0.8487410290101948
0.6232464929859718 0.840436191259075
0.6272545090180359 0.8321228338906128
0.6312625250501001 0.8238011415414546
0.6352705410821642 0.8154712889757266
0.6392785571142283 0.8071334411138317
0.6432865731462925 0.798787753059228
0.6472945891783566 0.7904343701230433
0.6513026052104207 0.7820734278459909
0.6553106212424848 0.7737050520173424
0.659318637274549 0.7653293586905561
0.6633266533066131 0.7569464541952262
0.6673346693386772 0.7485564351448949
0.6713426853707414 0.7401593884403092
0.6753507014028055 0.7317553912677691
0.6793587174348696 0.7233445110920009
0.6833667334669338 0.7149268056431325
0.6873747494989979 0.7065023228972785
0.691382765531062 0.6980711010501277
0.6953907815631262 0.6896331684830195
0.6993987975951903 0.681188543720924
0.7034068136272544 0.6727372353816021
0.7074148296593186 0.6642792421152971
0.7114228456913827 0.6558145525342782
0.7154308617234468 0.6473431451313962
0.719438877755511 0.6388649881867661
0.7234468937875751 0.6303800396617838
0.7274549098196392 0.6218882470794711
0.7314629258517034 0.6133895473899755
0.7354709418837675 0.6048838668202814
0.7394789579158316 0.5963711207067454
0.7434869739478958 0.5878512133092092
0.7474949899799597 0.5793240376051998
0.7515030060120238 0.5707894750625939
0.7555110220440879 0.5622473953890873
0.7595190380761521 0.5536976562565004
0.7635270541082162 0.5451401029978721
0.7675350701402803 0.5365745682750063
0.7715430861723445 0.5280008717139583
0.7755511022044086 0.5194188195057343
0.7795591182364727 0.5108282039689749
0.7835671342685369 0.5022288030713339
0.787575150300601 0.4936203799056302
0.7915831663326651 0.4850026821166005
0.7955911823647293 0.4763754412734845
0.7995991983967934 0.467738372183147
0.8036072144288575 0.459091172137773
0.8076152304609217 0.450433520090468
0.8116232464929858 0.4417650757512496
0.8156312625250499 0.4330854785948495
0.819639278557114 0.4243943467707235
0.8236472945891782 0.4156912759043134
0.8276553106212423 0.4069758377770565
0.8316633266533064 0.3982475788708832
0.8356713426853706 0.3895060187608715
0.8396793587174347 0.3807506483372075
0.8436873747494988 0.3719809278348465
0.847695390781563 0.3631962846457156
0.8517034068136271 0.354396110884322
0.8557114228456912 0.3455797606727732
0.8597194388777554 0.3367465471054121
0.8637274549098195 0.3278957388462225
0.8677354709418836 0.3190265563038044
0.8717434869739478 0.3101381673182667
0.8757515030060119 0.3012296822819003
0.879759519038076 0.2923001485998996
0.8837675350701402 0.2833485443781762
0.8877755511022043 0.2743737712012714
0.8917835671342684 0.2653746458333848
0.8957915831663326 0.2563498906371708
0.8997995991983967 0.2472981224564224
0.9038076152304608 0.2382178396461125
0.907815631262525 0.2291074068517383
0.9118236472945891 0.2199650370331872
0.9158316633266532 0.2107887700864389
0.9198396793587174 0.2015764472261571
0.9238476953907815 0.1923256800331116
0.9278557114228456 0.1830338127133248
0.9318637274549098 0.1736978756152043
0.9358717434869739 0.1643145273378963
0.939879759519038 0.1548799817282722
0.9438877755511021 0.1453899145277283
0.9478957915831663 0.1358393420971614
0.9519038076152302 0.1262224610090401
0.9559118236472943 0.116532431442793
0.9599198396793585 0.1067610775697677
0.9639278557114226 0.09689846119211569
0.9679358717434867 0.08693225406717855
0.9719438877755509 0.07684677478776415
0.975951903807615 0.06662143243219504
0.9799599198396791 0.05622803785041268
0.9839679358717432 0.04562572300513636
0.9879759519038074 0.03474995175950505
0.9919839679358715 0.02348579299058222
0.9959919839679356 0.01178540082850158
0.9999999999999998 0


==> graphs/u1D_nodal_0.3_4.dat <==
-1 -0.06339747665598562
-0.9959919839679359 -0.07028940956900871
-0.9919839679358717 -0.0819856622245852
-0.9879759519038076 -0.08995652214770763
-0.9839679358717435 -0.09711153789286979
-0.9799599198396793 -0.1034180168046372
-0.9759519038076152 -0.1091844404451666
-0.9719438877755511 -0.1145340188882255
-0.9679358717434869 -0.1195644513175725
-0.9639278557114228 -0.1243417509055351
-0.9599198396793587 -0.1289151696392406
-0.9559118236472945 -0.1333220295529947
-0.9519038076152304 -0.1375915049096514
-0.9478957915831663 -0.141746892187138
-0.9438877755511023 -0.1458071633554711
-0.9398797595190381 -0.149788030220439
-0.935871743486974 -0.1537027028351962
-0.9318637274549099 -0.1575624382556396
-0.9278557114228457 -0.1613769480487036
-0.9238476953907816 -0.1651547065769235
-0.9198396793587175 -0.1689031862644592
-0.9158316633266533 -0.1726290414997875
-0.9118236472945892 -0.1763382538394651
-0.9078156312625251 -0.1800362475975301
-0.9038076152304609 -0.1837279834184648
-0.8997995991983968 -0.1874180348229924
-0.8957915831663327 -0.1911106504175323
-0.8917835671342685 -0.1948098075877945
-0.8877755511022044 -0.1985192553616345
-0.8837675350701403 -0.2022425526581704
-0.8797595190380761 -0.2059830997764906
-0.875751503006012 -0.2097441665833838
-0.8717434869739479 -0.2135289159656569
-0.8677354709418837 -0.2173404258337793
-0.8637274549098196 -0.2211817075327523
-0.8597194388777555 -0.2250557230001352
-0.8557114228456915 -0.2289653999522361
-0.8517034068136273 -0.2329136464516484
-0.8476953907815632 -0.2369033636152987
-0.8436873747494991 -0.2409374579805884
-0.8396793587174349 -0.2450188534224837
-0.8356713426853708 -0.249150501558053
-0.8316633266533067 -0.2533353935961029
-0.8276553106212425 -0.2575765702329796
-0.8236472945891784 -0.261877131936496
-0.8196392785571143 -0.2662402501156098
-0.8156312625250501 -0.2706691768358298
-0.811623246492986 -0.2751672561054385
-0.8076152304609219 -0.2797379342368176
-0.8036072144288577 -0.2843847718805592
-0.7995991983967936 -0.289111454789167
-0.7955911823647295 -0.2939218067722142
-0.7915831663326653 -0.2988198020807548
-0.7875751503006012 -0.3038095791224221
-0.7835671342685371 -0.3088954547835627
-0.7795591182364729 -0.3140819392950846
-0.7755511022044088 -0.3193737530882687
-0.7715430861723447 -0.3247758435056324
-0.7675350701402806 -0.3302934040502579
-0.7635270541082164 -0.3359318941596506
-0.7595190380761523 -0.34169706139038
-0.7555110220440882 -0.3475949643571422
-0.751503006012024 -0.3536319990562564
-0.7474949899799599 -0.3598149262968905
-0.7434869739478958 -0.3661509022933431
-0.7394789579158316 -0.3726475120795095
-0.7354709418837675 -0.3793128058814131
-0.7314629258517034 -0.3861553392768434
-0.7274549098196392 -0.3931842176740404
-0.7234468937875751 -0.4004091447648015
-0.719438877755511 -0.4078404767098986
-0.7154308617234469 -0.4154892821625229
-0.7114228456913828 -0.4233674086131282
-0.7074148296593187 -0.4314875567296955
-0.7034068136272545 -0.4398633629928917
-0.6993987975951904 -0.4485094925898957
-0.6953907815631263 -0.4574417429464973
-0.6913827655310621 -0.4666771611312624
-0.687374749498998 -0.4762341750280334
-0.6833667334669339 -0.4861327426925626
-0.6793587174348698 -0.4963945207228348
-0.6753507014028056 -0.507043055651445
-0.6713426853707415 -0.5181040025786954
-0.6673346693386774 -0.5296053742183695
-0.6633266533066133 -0.5415778264707979
-0.6593186372745492 -0.5540549869077944
-0.6553106212424851 -0.5670738330752166
-0.6513026052104209 -0.5806751309328377
-0.6472945891783568 -0.5949039434449314
-0.6432865731462927 -0.6098102241322657
-0.6392785571142285 -0.6254495113692464
-0.6352705410821644 -0.6418837455869534
-0.6312625250501003 -0.6591822334258616
-0.6272545090180361 -0.6774227927181088
-0.623246492985972 -0.6966931175214841
-0.6192384769539079 -0.7170924142100474
-0.6152304609218437 -0.7387333738225201
-0.6112224448897796 -0.7617445600435169
-0.6072144288577155 -0.7862733214336967
-0.6032064128256514 -0.8124893573424637
-0.5991983967935872 -0.8405891165151352
-0.5951903807615231 -0.8708012485742025
-0.591182364729459 -0.9033934053859234
-0.5871743486973948 -0.938680771916494
-0.5831663326653307 -0.9770368229114261
-0.5791583166332666 -1.018906947699324
-0.5751503006012024 -1.064825751230331
-0.5711422845691383 -1.115439020976959
-0.5671342685370742 -1.171531463412813
-0.56312625250501 -1.234061195919179
-0.5591182364729459 -1.304201187874382
-0.5551102204408818 -1.383385289344622
-0.5511022044088176 -1.473349568588765
-0.5470941883767535 -1.576142066735774
-0.5430861723446894 -1.694030797998105
-0.5390781563126252 -1.829136874067331
-0.5350701402805611 -1.982390108493803
-0.531062124248497 -2.150975329686869
-0.5270541082164328 -2.323069652445475
-0.5230460921843687 -2.470442285155081
-0.5190380761523046 -2.548698328503991
-0.5150300601202404 -2.523249286500903
-0.5110220440881764 -2.403956142873325
-0.5070140280561123 -2.235271562977863
-0.5030060120240482 -2.057515254701555
-0.498997995991984 -1.891425370100096
-0.4949899799599199 -1.743785522784469
-0.4909819639278558 -1.614941414186413
-0.4869739478957916 -1.502951383343967
-0.4829659318637275 -1.40536017087726
-0.4789579158316634 -1.319849637277391
-0.4749498997995992 -1.244428500979832
-0.4709418837675351 -1.177449178563017
-0.466933867735471 -1.117567954841825
-0.4629258517034068 -1.063692878955023
-0.4589178356713427 -1.014934972697416
-0.4549098196392786 -0.9705671574845265
-0.4509018036072144 -0.9299911913263427
-0.4468937875751503 -0.8927115733866654
-0.4428857715430862 -0.858315102961051
-0.438877755511022 -0.826454883273546
-0.434869739478958 -0.7968377717643758
-0.4308617234468939 -0.7692144890027808
-0.4268537074148298 -0.7433717785373347
-0.4228456913827656 -0.7191261569469046
-0.4188376753507015 -0.696318899772626
-0.4148296593186374 -0.6748119954495867
-0.4108216432865732 -0.654484860570629
-0.4068136272545091 -0.6352316576933207
-0.402805611222445 -0.6169590928332919
-0.3987975951903808 -0.5995845959838012
-0.3947895791583167 -0.5830348103207386
-0.3907815631262526 -0.5672443301856938
-0.3867735470941884 -0.5521546420014272
-0.3827655310621243 -0.5377132301473946
-0.3787575150300602 -0.5238728191467982
-0.374749498997996 -0.5105907276253329
-0.3707414829659319 -0.4978283159678035
-0.3667334669338678 -0.4855505112887422
-0.3627254509018036 -0.4737253982564772
-0.3587174348697395 -0.4623238642721266
-0.3547094188376754 -0.4513192921702622
-0.3507014028056112 -0.440687291892899
-0.3466933867735471 -0.4304054665122394
-0.342685370741483 -0.4204532070235883
-0.3386773547094188 -0.410811512608302
-0.3346693386773547 -0.4014628317279027
-0.3306613226452907 -0.3923909227562343
-0.3266533066132266 -0.383580729878676
-0.3226452905811624 -0.3750182738390634
-0.3186372745490983 -0.366690554228973
-0.3146292585170342 -0.3585854629297318
-0.31062124248497 -0.3506917065372653
-0.3066132264529059 -0.3429987372102518
-0.3026052104208418 -0.3354966902800934
-0.2985971943887776 -0.3281763286646965
-0.2945891783567135 -0.3210289923629736
-0.2905811623246494 -0.3140465530412666
-0.2865731462925852 -0.3072213728948206
-0.2825651302605211 -0.3005462673238405
-0.278557114228457 -0.2940144710420499
-0.2745490981963928 -0.2876196071134452
-0.2705410821643287 -0.2813556588585134
-0.2665330661322646 -0.2752169438719593
-0.2625250501002004 -0.2691980906524432
-0.2585170340681363 -0.2632940166139996
-0.2545090180360722 -0.2574999084175621
-0.250501002004008 -0.2518112033731912
-0.2464929859719439 -0.2462235726810979
-0.2424849699398798 -0.2407329056690604
-0.2384769539078156 -0.2353352954061805
-0.2344689378757515 -0.2300270252997001
-0.2304609218436875 -0.2248045566459566
-0.2264529058116234 -0.219664517260981
-0.2224448897795592 -0.2146036906696282
-0.2184368737474951 -0.2096190063005687
-0.214428857715431 -0.2047075302570186
-0.2104208416833668 -0.1998664567620944
-0.2064128256513027 -0.1950931002391293
-0.2024048096192386 -0.1903848878567365
-0.1983967935871744 -0.1857393527198349
-0.1943887775551103 -0.1811541274706024
-0.1903807615230462 -0.1766269383131714
-0.186372745490982 -0.1721555994838175
-0.1823647294589179 -0.1677380080654101
-0.1783567134268538 -0.1633721392659789
-0.1743486973947896 -0.1590560418312539
-0.1703406813627255 -0.1547878339803721
-0.1663326653306614 -0.150565699439941
-0.1623246492985972 -0.1463878838764801
-0.1583166332665331 -0.1422526915032497
-0.154308617234469 -0.1381584818252047
-0.1503006012024048 -0.1341036668425994
-0.1462925851703407 -0.1300867080768912
-0.1422845691382766 -0.1261061141789116
-0.1382765531062125 -0.1221604383908375
-0.1342685370741483 -0.1182482761515608
-0.1302605210420842 -0.1143682631969824
-0.1262525050100202 -0.1105190732048306
-0.122244488977956 -0.1066994161802403
-0.1182364729458919 -0.1029080364212937
-0.1142284569138278 -0.09914371092203764
-0.1102204408817636 -0.09540524760577974
-0.1062124248496995 -0.09169148386560745
-0.1022044088176354 -0.08800128508313315
-0.09819639278557124 -0.08433354314198781
-0.09418837675350711 -0.08068717505905477
-0.09018036072144298 -0.07706112178447116
-0.08617234468937884 -0.07345434674743484
-0.08216432865731471 -0.06986583488442805
-0.07815631262525058 -0.06629459121540497
-0.07414829659318645 -0.06273963990471945
-0.07014028056112231 -0.0592000230669184
-0.06613226452905818 -0.05567479961641382
-0.06212424849699405 -0.0521630444302149
-0.05811623246492992 -0.04866384708080909
-0.05410821643286579 -0.04517631105654916
-0.05010020040080165 -0.04169955257814478
-0.04609218436873752 -0.03823269985083923
-0.04208416833667339 -0.03477489190481629
-0.03807615230460926 -0.0313252778292749
-0.03406813627254512 -0.0278830157971772
-0.03006012024048099 -0.02444727215571579
-0.02605210420841686 -0.02101722064773741
-0.02204408817635284 -0.01759204134449972
-0.01803607214428871 -0.01417092010323639
-0.01402805611222457 -0.01075304770870085
-0.01002004008016044 -0.007337619295756598
-0.006012024048096309 -0.003923833627521158
-0.002004008016032177 -0.0005108922513566072
0.002004008016031955 0.002902002329499513
0.006012024048096087 0.006315647505829245
0.01002004008016022 0.009730841689420289
0.01402805611222435 0.01314838427344772
0.01803607214428848 0.01656907668402106
0.02204408817635262 0.01999372371728987
0.02605210420841675 0.02342313432647632
0.03006012024048088 0.02685812238717517
0.03406813627254501 0.03029950766066398
0.03807615230460915 0.03374811661360694
0.04208416833667328 0.03720478331542661
0.04609218436873741 0.04067035037278054
0.05010020040080154 0.04414566978561685
0.05410821643286567 0.04763160385629629
0.05811623246492981 0.05112902617635968
0.06212424849699394 0.05463882250377651
0.06613226452905807 0.05816189169653951
0.0701402805611222 0.06169914679568651
0.07414829659318634 0.06525151590789263
0.07815631262525047 0.06881994324281007
0.0821643286573146 0.07240539015486597
0.08617234468937873 0.07600883621818195
0.09018036072144286 0.07963128031021822
0.094188376753507 0.08327374177862994
0.09819639278557113 0.08693726155507238
0.1022044088176353 0.09062290344422991
0.1062124248496994 0.09433175526906271
0.1102204408817635 0.09806493031112108
0.1142284569138277 0.1018235685502359
0.1182364729458918 0.1056088381836238
0.1222444889779559 0.1094219371269478
0.1262525050100201 0.1132640944313246
0.130260521042084 0.1171365721923456
0.1342685370741481 0.1210406670050775
0.1382765531062122 0.1249777120318786
0.1422845691382764 0.128949078822674
0.1462925851703405 0.1329561793584274
0.1503006012024046 0.1370004683687399
0.1543086172344688 0.1410834454710488
0.1583166332665329 0.1452066578065557
0.162324649298597 0.1493717025172793
0.1663326653306612 0.1535802297422661
0.1703406813627253 0.1578339454485782
0.1743486973947894 0.1621346147201293
0.1783567134268536 0.1664840652597986
0.1823647294589177 0.1708841909093103
0.1863727454909818 0.1753369557315491
0.1903807615230459 0.179844398185238
0.1943887775551101 0.1844086356718266
0.1983967935871742 0.1890318693762855
0.2024048096192383 0.1937163895386212
0.2064128256513025 0.1984645810075328
0.2104208416833666 0.2032789292969195
0.2144288577154307 0.2081620270570458
0.2184368737474949 0.2131165809623197
0.222444889779559 0.2181454192207325
0.2264529058116231 0.2232514996272767
0.2304609218436873 0.2284379180157847
0.2344689378757514 0.233707917733789
0.2384769539078155 0.2390648994636187
0.2424849699398797 0.2445124319504256
0.2464929859719438 0.2500542636241721
0.2505010020040079 0.2556943349637886
0.2545090180360721 0.2614367919527075
0.2585170340681362 0.2672860005494036
0.2625250501002003 0.2732465623535857
0.2665330661322645 0.279323331537367
0.2705410821643286 0.2855214332106385
0.2745490981963927 0.291846283332833
0.2785571142284569 0.2983036103644374
0.282565130260521 0.3048994788730247
0.2865731462925851 0.3116403151520032
0.2905811623246493 0.3185329354037078
0.2945891783567134 0.3255845764528547
0.2985971943887775 0.3328029294571122
0.3026052104208417 0.3401961770171376
0.3066132264529058 0.347773034110391
0.3106212424849699 0.3555427930784003
0.314629258517034 0.3635153736083572
0.3186372745490982 0.3717013782226671
0.3226452905811623 0.3801121537073155
0.3266533066132264 0.3887598598267675
0.3306613226452906 0.3976575459552864
0.3346693386773545 0.4068192369269206
0.3386773547094186 0.4162600292297607
0.3426853707414828 0.4259961994334092
0.3466933867735469 0.4360453263102927
0.350701402805611 0.4464264287427781
0.3547094188376752 0.4571601221727093
0.3587174348697393 0.4682687958616151
0.3627254509018034 0.4797768150585067
0.3667334669338675 0.4917107512905437
0.3707414829659317 0.5040996460566324
0.3747494989979958 0.5169753133528415
0.3787575150300599 0.530372687640534
0.3827655310621241 0.5443302258152338
0.3867735470941882 0.5588903727888462
0.3907815631262523 0.5741001031229731
0.3947895791583165 0.5900115536386666
0.3987975951903806 0.6066827655825526
0.4028056112224447 0.6241785596119496
0.4068136272545089 0.6425715725405758
0.410821643286573 0.6619434923085364
0.4148296593186371 0.682386537267556
0.4188376753507013 0.7040052384624695
0.4228456913827654 0.7269185994958969
0.4268537074148295 0.7512627297999878
0.4308617234468937 0.7771940751229055
0.4348697394789578 0.8048934054803266
0.4388777555110219 0.8345707705258725
0.4428857715430861 0.8664716981396989
0.4468937875751502 0.9008850016154535
0.4509018036072143 0.9381526808365517
0.4549098196392785 0.9786825635510222
0.4589178356713426 1.022964540640552
0.4629258517034067 1.07159150454488
0.4669338677354709 1.125286379005961
0.470941883767535 1.184936834699219
0.4749498997995991 1.25163915700546
0.4789579158316633 1.326751554565056
0.4829659318637274 1.411953129687564
0.4869739478957915 1.509293066495692
0.4909819639278556 1.621183546834846
0.4949899799599198 1.750211075473082
0.4989979959919839 1.898451572259395
0.503006012024048 2.06556917220689
0.5070140280561122 2.244376226413534
0.5110220440881763 2.412995235291723
0.5150300601202404 2.52967868958897
0.5190380761523046 2.550068832790287
0.5230460921843687 2.466542693507546
0.5270541082164328 2.315653971438108
0.531062124248497 2.142062897834242
0.5350701402805611 1.973422397291575
0.539078156312625 1.820944743526361
0.5430861723446891 1.6870111180868
0.5470941883767533 1.570423362740373
0.5511022044088174 1.468909410663675
0.5551102204408815 1.380124980858372
0.5591182364729457 1.301990090346729
0.5631262525050098 1.232761477023001
0.5671342685370739 1.171010964250108
0.5711422845691381 1.115577229630784
0.5751503006012022 1.065515936123198
0.5791583166332663 1.020056255731687
0.5831663326653305 0.9785653754869692
0.5871743486973946 0.9405203368844689
0.5911823647294587 0.9054859559065636
0.5951903807615229 0.873097567175479
0.599198396793587 0.8430475198245106
0.6032064128256511 0.8150745670335067
0.6072144288577153 0.7889554855294817
0.6112224448897794 0.7644984150246238
0.6152304609218435 0.7415375321687251
0.6192384769539077 0.7199287631500056
0.6232464929859718 0.6995463111251417
0.6272545090180359 0.6802798256671247
0.6312625250501001 0.6620320813281162
0.6352705410821642 0.6447170630369322
0.6392785571142283 0.6282583773711178
0.6432865731462925 0.6125879275069538
0.6472945891783566 0.5976448017089575
0.6513026052104207 0.5833743368702978
0.6553106212424848 0.5697273250245913
0.659318637274549 0.5566593383781496
0.6633266533066131 0.5441301525592974
0.6673346693386772 0.5321032515133743
0.6713426853707414 0.520545401134266
0.6753507014028055 0.5094262805905984
0.6793587174348696 0.4987181622597262
0.6833667334669338 0.4883956333130252
0.6873747494989979 0.4784353522783431
0.691382765531062 0.4688158361077215
0.6953907815631262 0.4595172728000609
0.6993987975951903 0.4505213565248495
0.7034068136272544 0.4418111418983859
0.7074148296593186 0.4333709150568238
0.7114228456913827 0.4251860788809119
0.7154308617234468 0.4172430513073398
0.719438877755511 0.4095291740119496
0.7234468937875751 0.4020326314370213
0.7274549098196392 0.3947423775145947
0.7314629258517034 0.3876480704207251
0.7354709418837675 0.3807400133439134
0.7394789579158316 0.3740091014030897
0.7434869739478958 0.3674467732861436
0.7474949899799597 0.3610449677612091
0.7515030060120238 0.3547960837953554
0.7555110220440879 0.3486929444486495
0.7595190380761521 0.3427287638958437
0.7635270541082162 0.3368971170480742
0.7675350701402803 0.3311919120020184
0.7715430861723445 0.3256073643886941
0.7755511022044086 0.3201379739100008
0.7795591182364727 0.3147785025369745
0.7835671342685369 0.309523954376349
0.787575150300601 0.3043695568042183
0.7915831663326651 0.2993107430975726
0.7955911823647293 0.2943431357341903
0.7995991983967934 0.2894625312542667
0.8036072144288575 0.2846648854733084
0.8076152304609217 0.2799462996976135
0.8116232464929858 0.2753030075511836
0.8156312625250499 0.2707313622334953
0.819639278557114 0.2662278243258091
0.8236472945891782 0.2617889498841111
0.8276553106212423 0.2574113788940813
0.8316633266533064 0.2530918236373805
0.8356713426853706 0.2488270572138679
0.8396793587174347 0.2446139022984111
0.8436873747494988 0.240449219010467
0.847695390781563 0.2363298932547478
0.8517034068136271 0.2322528240651636
0.8557114228456912 0.2282149105057755
0.8597194388777554 0.2242130378744529
0.8637274549098195 0.2202440626514843
0.8677354709418836 0.2163047963698642
0.8717434869739478 0.21239198775624
0.8757515030060119 0.2085023030249085
0.879759519038076 0.204632303831204
0.8837675350701402 0.2007784219575897
0.8877755511022043 0.1969369308490341
0.8917835671342684 0.1931039124237731
0.8957915831663326 0.1892752183155794
0.8997995991983967 0.1854464245999583
0.9038076152304608 0.1816127775311473
0.907815631262525 0.1777691289446116
0.9118236472945891 0.1739098573397145
0.9158316633266532 0.1700287720833327
0.9198396793587174 0.1661189940546061
0.9238476953907815 0.1621728069058661
0.9278557114228456 0.1581814680030743
0.9318637274549098 0.1541349663368561
0.9358717434869739 0.1500217061412479
0.939879759519038 0.1458280886358968
0.9438877755511021 0.1415379472528464
0.9478957915831663 0.1371317703223503
0.9519038076152302 0.1325856061407383
0.9559118236472943 0.1278694689626065
0.9599198396793585 0.1229450060235305
0.9639278557114226 0.1177616149889895
0.9679358717434867 0.1122514706457443
0.9719438877755509 0.106314230206441
0.975951903807615 0.09982323640018784
0.9799599198396791 0.09246180098618421
0.9839679358717432 0.08426300789001154
0.9879759519038074 0.07223557096504589
0.9919839679358715 0.06514814057231291
0.9959919839679356 0.01175823416440337
0.9999999999999998 0


==> graphs/u1D_nodal_0.4_4.dat <==
-1 0
-0.9959919839679359 -0.1139169253355862
-0.9919839679358717 -0.1404531864377918
-0.9879759519038076 -0.1690910239600554
-0.9839679358717435 -0.1913446584267235
-0.9799599198396793 -0.2111794553536485
-0.9759519038076152 -0.2290895069931328
-0.9719438877755511 -0.24565972957095
-0.9679358717434869 -0.2612090885774268
-0.9639278557114228 -0.275965856796646
-0.9599198396793587 -0.2900920900348756
-0.9559118236472945 -0.3037090648656779
-0.9519038076152304 -0.3169100931848714
-0.9478957915831663 -0.3297689090587072
-0.9438877755511023 -0.3423450566364708
-0.9398797595190381 -0.3546875436382578
-0.935871743486974 -0.366837382744941
-0.9318637274549099 -0.3788294105704324
-0.9278557114228457 -0.3906936180770282
-0.9238476953907816 -0.4024561438193491
-0.9198396793587175 -0.4141400290497858
-0.9158316633266533 -0.4257658004057179
-0.9118236472945892 -0.437351926245256
-0.9078156312625251 -0.4489151789230589
-0.9038076152304609 -0.4604709253995922
-0.8997995991983968 -0.4720333633298208
-0.8957915831663327 -0.4836157147007042
-0.8917835671342685 -0.4952303860471673
-0.8877755511022044 -0.5068891025898855
-0.8837675350701403 -0.5186030209629678
-0.8797595190380761 -0.530382825526619
-0.875751503006012 -0.5422388104117496
-0.8717434869739479 -0.5541809507764736
-0.8677354709418837 -0.5662189645977993
-0.8637274549098196 -0.5783623669292305
-0.8597194388777555 -0.5906205180013234
-0.8557114228456915 -0.6030026655490974
-0.8517034068136273 -0.6155179833469513
-0.8476953907815632 -0.6281756054822641
-0.8436873747494991 -0.6409846576370369
-0.8396793587174349 -0.6539542857147042
-0.8356713426853708 -0.6670936817686953
-0.8316633266533067 -0.6804121084388399
-0.8276553106212425 -0.6939189209810075
-0.8236472945891784 -0.7076235881784936
-0.8196392785571143 -0.7215357112285118
-0.8156312625250501 -0.7356650417661534
-0.811623246492986 -0.7500214981701623
-0.8076152304609219 -0.7646151807343254
-0.8036072144288577 -0.7794563852251912
-0.7995991983967936 -0.7945556152462225
-0.7955911823647295 -0.8099235930146071
-0.7915831663326653 -0.8255712680405338
-0.7875751503006012 -0.8415098244507292
-0.7835671342685371 -0.8577506854901794
-0.7795591182364729 -0.8743055158470646
-0.7755511022044088 -0.8911862208676938
-0.7715430861723447 -0.9084049421295817
-0.7675350701402806 -0.9259740493274223
-0.7635270541082164 -0.9439061268765551
-0.7595190380761523 -0.9622139556104731
-0.7555110220440882 -0.9809104872630691
-0.751503006012024 -1.000008811915389
-0.7474949899799599 -1.019522116400502
-0.7434869739478958 -1.039463632214942
-0.7394789579158316 -1.059846571783338
-0.7354709418837675 -1.080684050589902
-0.7314629258517034 -1.101988993217585
-0.7274549098196392 -1.123774020959281
-0.7234468937875751 -1.146051317841816
-0.719438877755511 -1.168832471862272
-0.7154308617234469 -1.192128288550491
-0.7114228456913828 -1.215948571680703
-0.7074148296593187 -1.240301867345514
-0.7034068136272545 -1.265195166706916
-0.6993987975951904 -1.290633561622134
-0.6953907815631263 -1.316619847213634
-0.6913827655310621 -1.343154066614371
-0.687374749498998 -1.370232989794435
-0.6833667334669339 -1.397849522309372
-0.6793587174348698 -1.425992036772864
-0.6753507014028056 -1.454643623081479
-0.6713426853707415 -1.483781252960063
-0.6673346693386774 -1.513374858175177
-0.6633266533066133 -1.543386323200546
-0.6593186372745492 -1.573768398913907
-0.6553106212424851 -1.604463548324529
-0.6513026052104209 -1.635402743222252
-0.6472945891783568 -1.666504240324604
-0.6432865731462927 -1.697672375465082
-0.6392785571142285 -1.728796428588932
-0.6352705410821644 -1.759749626564616
-0.6312625250501003 -1.790388366029058
-0.6272545090180361 -1.820551754888468
-0.623246492985972 -1.850061584183119
-0.6192384769539079 -1.878722851711752
-0.6152304609218437 -1.906324962357114
-0.6112224448897796 -1.932643721961886
-0.6072144288577155 -1.957444222113506
-0.6032064128256514 -1.980484675175967
-0.5991983967935872 -2.001521206229727
-0.5951903807615231 -2.02031353572061
-0.591182364729459 -2.036631401793692
-0.5871743486973948 -2.050261480853873
-0.5831663326653307 -2.061014475000385
-0.5791583166332666 -2.068731965595098
-0.5751503006012024 -2.073292589153821
-0.5711422845691383 -2.074617092694321
-0.5671342685370742 -2.072671873347707
-0.56312625250501 -2.067470701864455
-0.5591182364729459 -2.059074466445064
-0.5551102204408818 -2.047588931261981
-0.5511022044088176 -2.033160670510515
-0.5470941883767535 -2.015971483305489
-0.5430861723446894 -1.996231707577314
-0.5390781563126252 -1.974172911860012
-0.5350701402805611 -1.95004045041222
-0.531062124248497 -1.924086322176254
-0.5270541082164328 -1.896562688665906
-0.5230460921843687 -1.867716296005294
-0.5190380761523046 -1.837783931607171
-0.5150300601202404 -1.806988940921583
-0.5110220440881764 -1.775538751342227
-0.5070140280561123 -1.743623294359527
-0.5030060120240482 -1.711414193567163
-0.498997995991984 -1.67906458056727
-0.4949899799599199 -1.646709408331059
-0.4909819639278558 -1.614466147776867
-0.4869739478957916 -1.582435766761022
-0.4829659318637275 -1.550703907020153
-0.4789579158316634 -1.519342184871393
-0.4749498997995992 -1.48840955306358
-0.4709418837675351 -1.457953670711901
-0.466933867735471 -1.428012238668028
-0.4629258517034068 -1.398614267234168
-0.4589178356713427 -1.369781253338793
-0.4549098196392786 -1.341528253065051
-0.4509018036072144 -1.313864843864522
-0.4468937875751503 -1.28679597609867
-0.4428857715430862 -1.260322719234384
-0.438877755511022 -1.234442910198606
-0.434869739478958 -1.20915171336126
-0.4308617234468939 -1.184442102338261
-0.4268537074148298 -1.160305272596976
-0.4228456913827656 -1.136730994931633
-0.4188376753507015 -1.113707916782311
-0.4148296593186374 -1.091223819227394
-0.4108216432865732 -1.069265835136013
-0.4068136272545091 -1.047820634318908
-0.402805611222445 -1.026874579426199
-0.3987975951903808 -1.006413857087129
-0.3947895791583167 -0.9864245872640236
-0.3907815631262526 -0.9668929137790084
-0.3867735470941884 -0.9478050788713782
-0.3827655310621243 -0.9291474835434406
-0.3787575150300602 -0.9109067364132321
-0.374749498997996 -0.8930696919858871
-0.3707414829659319 -0.8756234807916137
-0.3667334669338678 -0.858555531959832
-0.3627254509018036 -0.8418535900284621
-0.3587174348697395 -0.8255057266417551
-0.3547094188376754 -0.8095003480366466
-0.3507014028056112 -0.7938261991765265
-0.3466933867735471 -0.7784723651790734
-0.342685370741483 -0.7634282702915683
-0.3386773547094188 -0.7486836750792835
-0.3346693386773547 -0.7342286722497809
-0.3306613226452907 -0.7200536809648977
-0.3266533066132266 -0.7061494406157715
-0.3226452905811624 -0.6925070033473546
-0.3186372745490983 -0.67911772651846
-0.3146292585170342 -0.6659732641668005
-0.31062124248497 -0.6530655587356672
-0.3066132264529059 -0.6403868318947327
-0.3026052104208418 -0.6279295758200105
-0.2985971943887776 -0.6156865440447497
-0.2945891783567135 -0.6036507423734679
-0.2905811623246494 -0.591815419897821
-0.2865731462925852 -0.5801740600239588
-0.2825651302605211 -0.568720371660962
-0.278557114228457 -0.5574482805497863
-0.2745490981963928 -0.5463519208403583
-0.2705410821643287 -0.5354256267521713
-0.2665330661322646 -0.5246639246609131
-0.2625250501002004 -0.5140615251763887
-0.2585170340681363 -0.5036133157959586
-0.2545090180360722 -0.493314353476648
-0.250501002004008 -0.4831598577672349
-0.2464929859719439 -0.4731452040503395
-0.2424849699398798 -0.4632659171222118
-0.2384769539078156 -0.453517664996022
-0.2344689378757515 -0.4438962530299225
-0.2304609218436875 -0.4343976182303236
-0.2264529058116234 -0.4250178239396946
-0.2224448897795592 -0.4157530545593966
-0.2184368737474951 -0.4065996107730671
-0.214428857715431 -0.3975539046992274
-0.2104208416833668 -0.3886124554982949
-0.2064128256513027 -0.3797718850595649
-0.2024048096192386 -0.3710289138978052
-0.1983967935871744 -0.3623803572433478
-0.1943887775551103 -0.3538231213022054
-0.1903807615230462 -0.3453541996341158
-0.186372745490982 -0.3369706697577259
-0.1823647294589179 -0.3286696898463727
-0.1783567134268538 -0.3204484954690801
-0.1743486973947896 -0.3123043967570013
-0.1703406813627255 -0.304234775243199
-0.1663326653306614 -0.2962370811848004
-0.1623246492985972 -0.2883088308116397
-0.1583166332665331 -0.2804476036994994
-0.154308617234469 -0.272651040253186
-0.1503006012024048 -0.2649168392225895
-0.1462925851703407 -0.2572427554159215
-0.1422845691382766 -0.2496265973029198
-0.1382765531062125 -0.2420662248700382
-0.1342685370741483 -0.2345595474756047
-0.1302605210420842 -0.2271045217798518
-0.1262525050100202 -0.2196991495582669
-0.122244488977956 -0.2123414759887891
-0.1182364729458919 -0.2050295875480581
-0.1142284569138278 -0.1977616102740951
-0.1102204408817636 -0.1905357079147795
-0.1062124248496995 -0.1833500801606518
-0.1022044088176354 -0.1762029609982693
-0.09819639278557124 -0.1690926169846174
-0.09418837675350711 -0.1620173457026873
-0.09018036072144298 -0.1549754741954598
-0.08617234468937884 -0.1479653573045986
-0.08216432865731471 -0.1409853763821725
-0.07815631262525058 -0.1340339377248178
-0.07414829659318645 -0.1271094711088367
-0.07014028056112231 -0.1202104286312125
-0.06613226452905818 -0.1133352830648848
-0.06212424849699405 -0.1064825268333941
-0.05811623246492992 -0.09965067053762351
-0.05410821643286579 -0.09283824178818804
-0.05010020040080165 -0.08604378404528996
-0.04609218436873752 -0.07926585530488282
-0.04208416833667339 -0.07250302702707415
-0.03807615230460926 -0.06575388298414803
-0.03406813627254512 -0.05901701814741546
-0.03006012024048099 -0.05229103763528316
-0.02605210420841686 -0.04557455557941199
-0.02204408817635284 -0.03886619423741987
-0.01803607214428871 -0.0321645828582666
-0.01402805611222457 -0.02546835677544179
-0.01002004008016044 -0.0187762639249455
-0.006012024048096309 -0.01208796755629668
-0.002004008016032177 -0.005401647613441992
0.002004008016031955 0.001291142205607516
0.006012024048096087 0.007986182970261628
0.01002004008016022 0.01467636654107504
0.01402805611222435 0.02136949402767301
0.01803607214428848 0.02806778783556683
0.02204408817635262 0.03477239162527928
0.02605210420841675 0.04148509843908108
0.03006012024048088 0.04820726112664283
0.03406813627254501 0.05494023790758261
0.03807615230460915 0.06168539352102936
0.04208416833667328 0.06844410032180621
0.04609218436873741 0.07521773931349453
0.05010020040080154 0.082007701184114
0.05410821643286567 0.08881538735738223
0.05811623246492981 0.09564221100755838
0.06212424849699394 0.1024895981735597
0.06613226452905807 0.1093589887976342
0.0701402805611222 0.1162518378330298
0.07414829659318634 0.1231696163926158
0.07815631262525047 0.130113812828503
0.0821643286573146 0.137085933997342
0.08617234468937873 0.1440875063794635
0.09018036072144286 0.1511200773838703
0.094188376753507 0.1581852166192943
0.09819639278557113 0.1652845171288398
0.1022044088176353 0.1724195968842631
0.1062124248496994 0.1795921000882831
0.1102204408817635 0.1868036986646279
0.1142284569138277 0.1940560937353305
0.1182364729458918 0.2013510172175012
0.1222444889779559 0.2086902334024291
0.1262525050100201 0.2160755405955358
0.130260521042084 0.2235087729586786
0.1342685370741481 0.2309918021798641
0.1382765531062122 0.2385265393877715
0.1422845691382764 0.2461149370710833
0.1462925851703405 0.2537589911203872
0.1503006012024046 0.2614607428889521
0.1543086172344688 0.2692222813175325
0.1583166332665329 0.2770457452624738
0.162324649298597 0.2849333257526741
0.1663326653306612 0.2928872684686851
0.1703406813627253 0.3009098762512485
0.1743486973947894 0.3090035117344083
0.1783567134268536 0.3171706001428884
0.1823647294589177 0.3254136319809229
0.1863727454909818 0.33373516625229
0.1903807615230459 0.3421378333536526
0.1943887775551101 0.3506243384412491
0.1983967935871742 0.3591974647704998
0.2024048096192383 0.367860077244434
0.2064128256513025 0.3766151261190822
0.2104208416833666 0.3854656508876455
0.2144288577154307 0.394414784331867
0.2184368737474949 0.4034657567719773
0.222444889779559 0.4126219005339283
0.2264529058116231 0.421886654553051
0.2304609218436873 0.4312635693712206
0.2344689378757514 0.4407563121382121
0.2384769539078155 0.450368672106526
0.2424849699398797 0.4601045661131714
0.2464929859719438 0.469968044568757
0.2505010020040079 0.4799632975422941
0.2545090180360721 0.490094661198325
0.2585170340681362 0.5003666245178694
0.2625250501002003 0.5107838362004541
0.2665330661322645 0.5213511120777752
0.2705410821643286 0.5320734424369332
0.2745490981963927 0.5429560000503937
0.2785571142284569 0.5540041481358867
0.282565130260521 0.565223448718825
0.2865731462925851 0.5766196712445324
0.2905811623246493 0.5881988013920278
0.2945891783567134 0.5999670500808788
0.2985971943887775 0.6119308626985435
0.3026052104208417 0.6240969284854507
0.3066132264529058 0.6364721900068275
0.3106212424849699 0.6490638527289804
0.314629258517034 0.6618793947776127
0.3186372745490982 0.6749265763297281
0.3226452905811623 0.688213449506541
0.3266533066132264 0.7017483676787472
0.3306613226452906 0.7155399947299046
0.3346693386773545 0.7295973143646737
0.3386773547094186 0.7439296384280302
0.3426853707414828 0.7585466153629801
0.3466933867735469 0.7734582376832839
0.350701402805611 0.7886748487507113
0.3547094188376752 0.8042071484468963
0.3587174348697393 0.8200661977001249
0.3627254509018034 0.8362634211179887
0.3667334669338675 0.8528106077115727
0.3707414829659317 0.8697199090346128
0.3747494989979958 0.8870038340466788
0.3787575150300599 0.9046752399075602
0.3827655310621241 0.9227473181156981
0.3867735470941882 0.9412335743884188
0.3907815631262523 0.9601478015880963
0.3947895791583165 0.9795040436299478
0.3987975951903806 0.9993165492980435
0.4028056112224447 1.019599713353807
0.4068136272545089 1.040368003401787
0.410821643286573 1.061635869397653
0.4148296593186371 1.083417633319414
0.4188376753507013 1.105727355776509
0.4228456913827654 1.128578675511015
0.4268537074148295 1.15198461819726
0.4308617234468937 1.175957369139283
0.4348697394789578 1.200508004768506
0.4388777555110219 1.225646175985255
0.4428857715430861 1.2513797368463
0.4468937875751502 1.277714309384622
0.4509018036072143 1.304652776421952
0.4549098196392785 1.332194692146586
0.4589178356713426 1.36033560149086
0.4629258517034067 1.389066259639697
0.4669338677354709 1.4183717452002
0.470941883767535 1.448230464561061
0.4749498997995991 1.478613049688555
0.4789579158316633 1.509481158511943
0.4829659318637274 1.540786195678407
0.4869739478957915 1.572467979170482
0.4909819639278556 1.604453388311123
0.4949899799599198 1.636655036013789
0.4989979959919839 1.668970015927049
0.503006012024048 1.70127878255542
0.5070140280561122 1.733444228935178
0.5110220440881763 1.765311038745175
0.5150300601202404 1.796705402542087
0.5190380761523046 1.827435207493116
0.5230460921843687 1.857290830046697
0.5270541082164328 1.886046676757573
0.531062124248497 1.91346362162641
0.5350701402805611 1.939292466676517
0.539078156312625 1.96327850221214
0.5430861723446891 1.985167156978198
0.5470941883767533 2.004710615207623
0.5511022044088174 2.021675151092717
0.5551102204408815 2.035848807134554
0.5591182364729457 2.047048947675101
0.5631262525050098 2.055129167639062
0.5671342685370739 2.059985043053235
0.5711422845691381 2.061558279125541
0.5751503006012022 2.059838931866504
0.5791583166332663 2.054865542285879
0.5831663326653305 2.046723198313072
0.5871743486973946 2.035539712789786
0.5911823647294587 2.021480247363568
0.5951903807615229 2.004740810089789
0.599198396793587 1.985541100591745
0.6032064128256511 1.964117168527346
0.6072144288577153 1.940714302769878
0.6112224448897794 1.915580486863935
0.6152304609218435 1.88896066107917
0.6192384769539077 1.861091934524072
0.6232464929859718 1.832199800304135
0.6272545090180359 1.802495335919857
0.6312625250501001 1.772173315161215
0.6352705410821642 1.741411124186207
0.6392785571142283 1.710368354833739
0.6432865731462925 1.679186944451775
0.6472945891783566 1.647991736048356
0.6513026052104207 1.616891344204797
0.6553106212424848 1.585979227880173
0.659318637274549 1.555334887530049
0.6633266533066131 1.525025120105178
0.6673346693386772 1.495105281434647
0.6713426853707414 1.46562051764772
0.6753507014028055 1.436606939612399
0.6793587174348696 1.408092722600138
0.6833667334669338 1.380099121243178
0.6873747494989979 1.35264139513192
0.691382765531062 1.325729643912897
0.6953907815631262 1.29936955551263
0.6993987975951903 1.273563069856992
0.7034068136272544 1.248308965863122
0.7074148296593186 1.223603375463255
0.7114228456913827 1.199440233317562
0.7154308617234468 1.175811667117325
0.719438877755511 1.152708335216845
0.7234468937875751 1.130119717595021
0.7274549098196392 1.108034365487005
0.7314629258517034 1.086440114122182
0.7354709418837675 1.065324263941938
0.7394789579158316 1.044673733901951
0.7434869739478958 1.024475190113115
0.7474949899799597 1.004715153874773
0.7515030060120238 0.9853800912363999
0.7555110220440879 0.9664564865073167
0.7595190380761521 0.9479309026182158
0.7635270541082162 0.9297900296027238
0.7675350701402803 0.9120207227155505
0.7715430861723445 0.8946100326329887
0.7755511022044086 0.8775452274759351
0.7795591182364727 0.8608138091436375
0.7835671342685369 0.8444035238293537
0.787575150300601 0.8283023682506067
0.7915831663326651 0.8124985918129711
0.7955911823647293 0.7969806952170331
0.7995991983967934 0.7817374266543667
0.8036072144288575 0.766757774903157
0.8076152304609217 0.7520309607845564
0.8116232464929858 0.7375464263647197
0.8156312625250499 0.7232938225219
0.819639278557114 0.7092629950339759
0.8236472945891782 0.6954439691134918
0.8276553106212423 0.6818269325283396
0.8316633266533064 0.6684022172601229
0.8356713426853706 0.6551602799003258
0.8396793587174347 0.6420916802168815
0.8436873747494988 0.6291870584387
0.847695390781563 0.6164371102815295
0.8517034068136271 0.6038325602319239
0.8557114228456912 0.591364132276801
0.8597194388777554 0.5790225179823312
0.8637274549098195 0.5667983412277567
0.8677354709418836 0.5546821193309628
0.8717434869739478 0.5426642195009346
0.8757515030060119 0.5307348102238979
0.879759519038076 0.5188838059741749
0.8837675350701402 0.5071008044721804
0.8877755511022043 0.4953750145018997
0.8917835671342684 0.4836951725774538
0.8957915831663326 0.4720494454520198
0.8997995991983967 0.4604253158748618
0.9038076152304608 0.4488094466703164
0.907815631262525 0.4371875184645694
0.9118236472945891 0.4255440336336185
0.9158316633266532 0.4138620770548636
0.9198396793587174 0.4021230214158036
0.9238476953907815 0.3903061603568096
0.9278557114228456 0.3783882451344583
0.9318637274549098 0.3663428936220136
0.9358717434869739 0.3541398233561897
0.939879759519038 0.3417438421727204
0.9438877755511021 0.3291134947839991
0.9478957915831663 0.3161992110707735
0.9519038076152302 0.3029407150530857
0.9559118236472943 0.2892632966282616
0.9599198396793585 0.2750723049828843
0.9639278557114226 0.260244557125086
0.9679358717434867 0.2446152217259337
0.9719438877755509 0.2279515092386147
0.975951903807615 0.2099282894750465
0.9799599198396791 0.1899423284857575
0.9839679358717432 0.1675062325764411
0.9879759519038074 0.1384136848792712
0.9919839679358715 0.1120160415071162
0.9959919839679356 0.05340841022076178
0.9999999999999998 0


==> graphs/u1D_nodal_0.7_4.dat <==
-1 -0.07766656964185781
-0.9959919839679359 -0.1247763027546603
-0.9919839679358717 -0.1668153852715286
-0.9879759519038076 -0.2049791609517887
-0.9839679358717435 -0.2406212018916905
-0.9799599198396793 -0.2744072792942265
-0.9759519038076152 -0.306762766151163
-0.9719438877755511 -0.3379752021042725
-0.9679358717434869 -0.3682509212204187
-0.9639278557114228 -0.3977443164392247
-0.9599198396793587 -0.4265747769156011
-0.9559118236472945 -0.4548370765588496
-0.9519038076152304 -0.4826080778634887
-0.9478957915831663 -0.5099512366472221
-0.9438877755511023 -0.536919732512505
-0.9398797595190381 -0.5635587066042751
-0.935871743486974 -0.5899069001878333
-0.9318637274549099 -0.6159978795877752
-0.9278557114228457 -0.6418609685319135
-0.9238476953907816 -0.6675219690401671
-0.9198396793587175 -0.6930037265734
-0.9158316633266533 -0.7183265785367952
-0.9118236472945892 -0.7435087140700483
-0.9078156312625251 -0.7685664654587402
-0.9038076152304609 -0.7935145461565229
-0.8997995991983968 -0.8183662466737719
-0.8957915831663327 -0.8431335968408229
-0.8917835671342685 -0.8678275010038115
-0.8877755511022044 -0.8924578512219506
-0.8837675350701403 -0.9170336224397895
-0.8797595190380761 -0.9415629527933764
-0.875751503006012 -0.9660532115437334
-0.8717434869739479 -0.9905110566741235
-0.8677354709418837 -1.014942483770401
-0.8637274549098196 -1.03935286753678
-0.8597194388777555 -1.063746997026344
-0.8557114228456915 -1.088129105521805
-0.8517034068136273 -1.112502895786286
-0.8476953907815632 -1.136871561356342
-0.8436873747494991 -1.161237804381539
-0.8396793587174349 -1.185603850480805
-0.8356713426853708 -1.209971460993027
-0.8316633266533067 -1.234341942951848
-0.8276553106212425 -1.258716157076529
-0.8236472945891784 -1.283094524017189
-0.8196392785571143 -1.307477029075226
-0.8156312625250501 -1.331863225584053
-0.811623246492986 -1.356252237119153
-0.8076152304609219 -1.380642758682262
-0.8036072144288577 -1.405033056997129
-0.7995991983967936 -1.429420970027119
-0.7955911823647295 -1.453803905832537
-0.7915831663326653 -1.478178840862008
-0.7875751503006012 -1.502542317768253
-0.7835671342685371 -1.526890442837392
-0.7795591182364729 -1.551218883112014
-0.7755511022044088 -1.575522863288436
-0.7715430861723447 -1.599797162454714
-0.7675350701402806 -1.624036110752763
-0.7635270541082164 -1.648233586030011
-0.7595190380761523 -1.672383010559424
-0.7555110220440882 -1.696477347892521
-0.751503006012024 -1.720509099927222
-0.7474949899799599 -1.744470304260653
-0.7434869739478958 -1.768352531906619
-0.7394789579158316 -1.792146885461045
-0.7354709418837675 -1.815843997789349
-0.7314629258517034 -1.83943403133468
-0.7274549098196392 -1.862906678123824
-0.7234468937875751 -1.886251160569346
-0.719438877755511 -1.909456233168225
-0.7154308617234469 -1.932510185187422
-0.7114228456913828 -1.955400844436761
-0.7074148296593187 -1.978115582250343
-0.7034068136272545 -2.000641319761795
-0.6993987975951904 -2.022964535596306
-0.6953907815631263 -2.045071275083154
-0.6913827655310621 -2.066947161091794
-0.687374749498998 -2.088577406617202
-0.6833667334669339 -2.109946829196458
-0.6793587174348698 -2.131039867278119
-0.6753507014028056 -2.151840598633249
-0.6713426853707415 -2.172332760898616
-0.6673346693386774 -2.192499774337779
-0.6633266533066133 -2.212324766902169
-0.6593186372745492 -2.231790601630046
-0.6553106212424851 -2.250879906464715
-0.6513026052104209 -2.269575106503603
-0.6472945891783568 -2.287858458705686
-0.6432865731462927 -2.305712089054742
-0.6392785571142285 -2.32311803216017
-0.6352705410821644 -2.340058273246343
-0.6312625250501003 -2.356514792474134
-0.6272545090180361 -2.372469611497784
-0.623246492985972 -2.38790484214378
-0.6192384769539079 -2.402802737068086
-0.6152304609218437 -2.417145742224501
-0.6112224448897796 -2.430916550944479
-0.6072144288577155 -2.444098159408154
-0.6032064128256514 -2.456673923253476
-0.5991983967935872 -2.468627615047582
-0.5951903807615231 -2.479943482319028
-0.591182364729459 -2.490606305830059
-0.5871743486973948 -2.500601457740974
-0.5831663326653307 -2.509914959305807
-0.5791583166332666 -2.518533537721618
-0.5751503006012024 -2.526444681742425
-0.5711422845691383 -2.533636695659943
-0.5671342685370742 -2.540098751248692
-0.56312625250501 -2.545820937275939
-0.5591182364729459 -2.550794306176786
-0.5551102204408818 -2.555010917514306
-0.5511022044088176 -2.55846387783946
-0.5470941883767535 -2.561147376609608
-0.5430861723446894 -2.563056717825607
-0.5390781563126252 -2.564188347087588
-0.5350701402805611 -2.564539873799727
-0.531062124248497 -2.56411008828701
-0.5270541082164328 -2.562898973633562
-0.5230460921843687 -2.56090771208298
-0.5190380761523046 -2.558138685903671
-0.5150300601202404 -2.554595472655215
-0.5110220440881764 -2.550282834847453
-0.5070140280561123 -2.545206704025744
-0.5030060120240482 -2.539374159390085
-0.498997995991984 -2.53279340106425
-0.4949899799599199 -2.525473718218572
-0.4909819639278558 -2.517425452271336
-0.4869739478957916 -2.508659955447897
-0.4829659318637275 -2.49918954501292
-0.4789579158316634 -2.489027453523722
-0.4749498997995992 -2.478187775498906
-0.4709418837675351 -2.466685410903101
-0.466933867735471 -2.454536005887998
-0.4629258517034068 -2.441755891237769
-0.4589178356713427 -2.428362018983433
-0.4549098196392786 -2.414371897652282
-0.4509018036072144 -2.399803526621594
-0.4468937875751503 -2.384675330045635
-0.4428857715430862 -2.369006090800523
-0.438877755511022 -2.352814884897385
-0.434869739478958 -2.336121016781142
-0.4308617234468939 -2.318943955902305
-0.4268537074148298 -2.301303274952267
-0.4228456913827656 -2.283218590082999
-0.4188376753507015 -2.264709503428838
-0.4148296593186374 -2.245795548203489
-0.4108216432865732 -2.226496136607522
-0.4068136272545091 -2.206830510744648
-0.402805611222445 -2.186817696718079
-0.3987975951903808 -2.166476462023519
-0.3947895791583167 -2.145825276337591
-0.3907815631262526 -2.124882275749085
-0.3867735470941884 -2.103665230464447
-0.3827655310621243 -2.082191515965114
-0.3787575150300602 -2.060478087588546
-0.374749498997996 -2.0385414584599
-0.3707414829659319 -2.016397680685201
-0.3667334669338678 -1.99406232969426
-0.3627254509018036 -1.971550491598975
-0.3587174348697395 -1.948876753424644
-0.3547094188376754 -1.926055196051145
-0.3507014028056112 -1.903099389689445
-0.3466933867735471 -1.88002239172542
-0.342685370741483 -1.856836746735478
-0.3386773547094188 -1.833554488497771
-0.3346693386773547 -1.810187143807359
-0.3306613226452907 -1.786745737910472
-0.3266533066132266 -1.763240801378013
-0.3226452905811624 -1.739682378243773
-0.3186372745490983 -1.716080035231579
-0.3146292585170342 -1.692442871913674
-0.31062124248497 -1.668779531643215
-0.3066132264529059 -1.645098213121387
-0.3026052104208418 -1.621406682456976
-0.2985971943887776 -1.597712285598455
-0.2945891783567135 -1.574021961025406
-0.2905811623246494 -1.550342252592543
-0.2865731462925852 -1.526679322436492
-0.2825651302605211 -1.503038963861274
-0.278557114228457 -1.479426614130668
-0.2745490981963928 -1.455847367104095
-0.2705410821643287 -1.432305985664132
-0.2665330661322646 -1.40880691389024
-0.2625250501002004 -1.385354288941302
-0.2585170340681363 -1.361951952620921
-0.2545090180360722 -1.338603462599737
-0.250501002004008 -1.315312103283488
-0.2464929859719439 -1.292080896314622
-0.2424849699398798 -1.268912610702712
-0.2384769539078156 -1.245809772585088
-0.2344689378757515 -1.222774674619967
-0.2304609218436875 -1.199809385020379
-0.2264529058116234 -1.176915756237459
-0.2224448897795592 -1.154095433303265
-0.2184368737474951 -1.131349861853416
-0.214428857715431 -1.108680295836267
-0.2104208416833668 -1.086087804927815
-0.2064128256513027 -1.063573281671814
-0.2024048096192386 -1.041137448354009
-0.1983967935871744 -1.018780863635379
-0.1943887775551103 -0.9965039289526054
-0.1903807615230462 -0.9743068947051444
-0.186372745490982 -0.9521898662427321
-0.1823647294589179 -0.9301528096663854
-0.1783567134268538 -0.9081955574540976
-0.1743486973947896 -0.8863178139246464
-0.1703406813627255 -0.8645191605495314
-0.1663326653306614 -0.8427990611200484
-0.1623246492985972 -0.8211568667782064
-0.1583166332665331 -0.7995918209184998
-0.154308617234469 -0.7781030639680158
-0.1503006012024048 -0.7566896380431939
-0.1462925851703407 -0.7353504914922365
-0.1422845691382766 -0.714084483325928
-0.1382765531062125 -0.692890387532482
-0.1342685370741483 -0.6717668972851865
-0.1302605210420842 -0.6507126290357975
-0.1262525050100202 -0.6297261265020028
-0.122244488977956 -0.6088058645362602
-0.1182364729458919 -0.5879502528880974
-0.1142284569138278 -0.5671576398487271
-0.1102204408817636 -0.5464263157842334
-0.1062124248496995 -0.5257545165473242
-0.1022044088176354 -0.505140426776057
-0.09819639278557124 -0.4845821830697572
-0.09418837675350711 -0.4640778770465167
-0.09018036072144298 -0.4436255582787345
-0.08617234468937884 -0.4232232371094888
-0.08216432865731471 -0.4028688873430095
-0.07815631262525058 -0.3825604488189397
-0.07414829659318645 -0.3622958298619591
-0.07014028056112231 -0.342072909613551
-0.06613226452905818 -0.3218895402462722
-0.06212424849699405 -0.3017435490613551
-0.05811623246492992 -0.2816327404736835
-0.05410821643286579 -0.2615548978862581
-0.05010020040080165 -0.2415077854578434
-0.04609218436873752 -0.2214891497674849
-0.04208416833667339 -0.2014967213828049
-0.03807615230460926 -0.1815282163313207
-0.03406813627254512 -0.1615813374846745
-0.03006012024048099 -0.141653775859143
-0.02605210420841686 -0.1217432118362371
-0.02204408817635284 -0.1018473163146285
-0.01803607214428871 -0.0819637517881404
-0.01402805611222457 -0.06209017336438327
-0.01002004008016044 -0.04222422972238182
-0.006012024048096309 -0.02236356400733008
-0.002004008016032177 -0.002505814663680902
0.002004008016031955 0.01735138391923284
0.006012024048096087 0.03721040070791028
0.01002004008016022 0.05707360675650296
0.01402805611222435 0.0769433737722533
0.01803607214428848 0.09682207281300416
0.02204408817635262 0.1167120729996734
0.02605210420841675 0.1366157402315385
0.03006012024048088 0.1565354358817628
0.03406813627254501 0.1764735154564034
0.03807615230460915 0.1964323272124303
0.04208416833667328 0.2164142107175298
0.04609218436873741 0.2364214953482613
0.05010020040080154 0.2564564987135919
0.05410821643286567 0.2765215250025545
0.05811623246492981 0.2966188632435262
0.06212424849699394 0.3167507854712842
0.06613226452905807 0.3369195447979554
0.0701402805611222 0.3571273733786507
0.07414829659318634 0.3773764802739161
0.07815631262525047 0.3976690491962901
0.0821643286573146 0.4180072361483288
0.08617234468937873 0.4383931669386279
0.09018036072144286 0.4588289345840121
0.094188376753507 0.4793165965879427
0.09819639278557113 0.4998581721005257
0.1022044088176353 0.5204556389550836
0.1062124248496994 0.5411109305853963
0.1102204408817635 0.561825932820912
0.1142284569138277 0.582602480563097
0.1182364729458918 0.6034423543424144
0.1222444889779559 0.6243472767593848
0.1262525050100201 0.645318908809985
0.130260521042084 0.6663588460991919
0.1342685370741481 0.687468614941479
0.1382765531062122 0.7086496683546345
0.1422845691382764 0.7299033819436329
0.1462925851703405 0.7512310496815321
0.1503006012024046 0.7726338795834026
0.1543086172344688 0.7941129892788625
0.1583166332665329 0.8156694014780759
0.162324649298597 0.8373040393383842
0.1663326653306612 0.8590177217199029
0.1703406813627253 0.8808111583384342
0.1743486973947894 0.9026849448056266
0.1783567134268536 0.9246395575540067
0.1823647294589177 0.9466753486438261
0.1863727454909818 0.9687925404411543
0.1903807615230459 0.990991220163323
0.1943887775551101 1.013271334279647
0.1983967935871742 1.03563268275969
0.2024048096192383 1.058074913155427
0.2064128256513025 1.080597514506345
0.2104208416833666 1.103199811051893
0.2144288577154307 1.125880955739705
0.2184368737474949 1.148639923509252
0.222444889779559 1.171475504339742
0.2264529058116231 1.194386296042508
0.2304609218436873 1.217370696783011
0.2344689378757514 1.24042689731308
0.2384769539078155 1.263552872901826
0.2424849699398797 1.286746374947184
0.2464929859719438 1.310004922253336
0.2505010020040079 1.333325791966393
0.2545090180360721 1.356706010154511
0.2585170340681362 1.380142342027756
0.2625250501002003 1.403631281795952
0.2665330661322645 1.427169042160473
0.2705410821643286 1.450751543452764
0.2745490981963927 1.474374402423678
0.2785571142284569 1.498032920705118
0.282565130260521 1.52172207296428
0.2865731462925851 1.545436494784826
0.2905811623246493 1.569170470310282
0.2945891783567134 1.592917919699261
0.2985971943887775 1.616672386447198
0.3026052104208417 1.640427024641752
0.3066132264529058 1.664174586227617
0.3106212424849699 1.687907408365829
0.314629258517034 1.711617400986466
0.3186372745490982 1.73529603464059
0.3226452905811623 1.75893432876967
0.3266533066132264 1.782522840525087
0.3306613226452906 1.806051654272772
0.3346693386773545 1.829510371932161
0.3386773547094186 1.852888104315633
0.3426853707414828 1.8761734636247
0.3466933867735469 1.899354557284923
0.350701402805611 1.92241898329593
0.3547094188376752 1.945353827284236
0.3587174348697393 1.968145661443421
0.3627254509018034 1.990780545554316
0.3667334669338675 2.013244030267651
0.3707414829659317 2.035521162836726
0.3747494989979958 2.057596495476168
0.3787575150300599 2.079454096516659
0.3827655310621241 2.101077564510542
0.3867735470941882 2.122450045434698
0.3907815631262523 2.143554253115304
0.3947895791583165 2.164372492977494
0.3987975951903806 2.184886689205612
0.4028056112224447 2.205078415371108
0.4068136272545089 2.224928928551235
0.410821643286573 2.244419206943808
0.4148296593186371 2.263529990935655
0.4188376753507013 2.282241827558609
0.4228456913827654 2.300535118226693
0.4268537074148295 2.318390169608121
0.4308617234468937 2.335787247454964
0.4348697394789578 2.352706633172581
0.4388777555110219 2.369128682865875
0.4428857715430861 2.385033888580848
0.4468937875751502 2.400402941410487
0.4509018036072143 2.415216796105455
0.4549098196392785 2.429456736808848
0.4589178356713426 2.443104443494131
0.4629258517034067 2.456142058679149
0.4669338677354709 2.46855225395871
0.470941883767535 2.480318295892389
0.4749498997995991 2.49142411077143
0.4789579158316633 2.501854347795473
0.4829659318637274 2.511594440175637
0.4869739478957915 2.520630663707891
0.4909819639278556 2.528950192363354
0.4949899799599198 2.536541150460145
0.4989979959919839 2.543392661017397
0.503006012024048 2.549494889906051
0.5070140280561122 2.55483908546107
0.5110220440881763 2.55941761324708
0.5150300601202404 2.563223985712556
0.5190380761523046 2.566252886522343
0.5230460921843687 2.568500189393285
0.5270541082164328 2.56996297131352
0.531062124248497 2.5706395200793
0.5350701402805611 2.570529336125663
0.539078156312625 2.569633128686152
0.5430861723446891 2.567952806359953
0.5470941883767533 2.565491462218994
0.5511022044088174 2.562253353623221
0.5551102204408815 2.558243876969025
0.5591182364729457 2.553469537617844
0.5631262525050098 2.547937915307152
0.5671342685370739 2.541657625354937
0.5711422845691381 2.534638276017121
0.5751503006012022 2.52689042236738
0.5791583166332663 2.518425517082643
0.5831663326653305 2.509255858544675
0.5871743486973946 2.4993945366608
0.5911823647294587 2.488855376817583
0.5951903807615229 2.47765288238068
0.599198396793587 2.46580217614052
0.6032064128256511 2.453318941101111
0.6072144288577153 2.440219360994933
0.6112224448897794 2.426520060885243
0.6152304609218435 2.412238048199061
0.6192384769539077 2.397390654517776
0.6232464929859718 2.381995478416079
0.6272545090180359 2.366070329628459
0.6312625250501001 2.349633174781137
0.6352705410821642 2.332702084910395
0.6392785571142283 2.315295184955849
0.6432865731462925 2.297430605382766
0.6472945891783566 2.279126436077642
0.6513026052104207 2.260400682611241
0.6553106212424848 2.241271224954215
0.659318637274549 2.221755778698224
0.6633266533066131 2.201871858815744
0.6673346693386772 2.181636745963917
0.6713426853707414 2.161067455324419
0.6753507014028055 2.140180707949247
0.6793587174348696 2.118992904565514
0.6833667334669338 2.097520101781762
0.6873747494989979 2.075777990617592
0.691382765531062 2.053781877278556
0.6953907815631262 2.031546666078301
0.6993987975951903 2.009086844409998
0.7034068136272544 1.986416469659144
0.7074148296593186 1.963549157950488
0.7114228456913827 1.940498074610164
0.7154308617234468 1.917275926231381
0.719438877755511 1.89389495422899
0.7234468937875751 1.870366929761102
0.7274549098196392 1.846703149913679
0.7314629258517034 1.822914435025823
0.7354709418837675 1.799011127049214
0.7394789579158316 1.775003088840021
0.7434869739478958 1.75089970427032
0.7474949899799597 1.726709879061621
0.7515030060120238 1.702442042250591
0.7555110220440879 1.678104148179656
0.7595190380761521 1.653703678932725
0.7635270541082162 1.629247647122982
0.7675350701402803 1.604742598950647
0.7715430861723445 1.580194617442713
0.7755511022044086 1.555609325799801
0.7795591182364727 1.530991890764777
0.7835671342685369 1.506347025937814
0.787575150300601 1.481678994952999
0.7915831663326651 1.456991614439316
0.7955911823647293 1.43228825668187
0.7995991983967934 1.407571851896925
0.8036072144288575 1.382844890029855
0.8076152304609217 1.358109421981228
0.8116232464929858 1.333367060157999
0.8156312625250499 1.308618978236329
0.819639278557114 1.283865910016455
0.8236472945891782 1.259108147233015
0.8276553106212423 1.234345536170003
0.8316633266533064 1.20957747291092
0.8356713426853706 1.184802897032994
0.8396793587174347 1.160020283525819
0.8436873747494988 1.135227632686992
0.847695390781563 1.110422457699434
0.8517034068136271 1.085601769559973
0.8557114228456912 1.060762058968161
0.8597194388777554 1.035899274708251
0.8637274549098195 1.01100879799044
0.8677354709418836 0.9860854121005431
0.8717434869739478 0.9611232665914082
0.8757515030060119 0.9361158350897001
0.879759519038076 0.9110558656024197
0.8837675350701402 0.8859353219590826
0.8877755511022043 0.8607453147283061
0.8917835671342684 0.8354760195464261
0.8957915831663326 0.8101165803052554
0.8997995991983967 0.7846549939929256
0.9038076152304608 0.759077973129957
0.907815631262525 0.7333707806357164
0.9118236472945891 0.7075170304476815
0.9158316633266532 0.6814984452141797
0.9198396793587174 0.6552945595948261
0.9238476953907815 0.6288823538828616
0.9278557114228456 0.6022357972274432
0.9318637274549098 0.5753252719760474
0.9358717434869739 0.5481168392877201
0.939879759519038 0.5205712892143546
0.9438877755511021 0.4926428925246272
0.9478957915831663 0.4642777308664445
0.9519038076152302 0.435411416092644
0.9559118236472943 0.4059658994557727
0.9599198396793585 0.3758448796654677
0.9639278557114226 0.344926968730587
0.9679358717434867 0.3130551007007552
0.9719438877755509 0.2800192626762869
0.975951903807615 0.2455266553792238
0.9799599198396791 0.2091439501305789
0.9839679358717432 0.1701926958338898
0.9879759519038074 0.1272930477886624
0.9919839679358715 0.07922678086325888
0.9959919839679356 0.06244328801222297
0.9999999999999998 0


==> graphs/u1D_nodal_0.9_4.dat <==
-1 0
-0.9959919839679359 -0.04902522419824652
-0.9919839679358717 -0.09168754254735113
-0.9879759519038076 -0.1324418045393997
-0.9839679358717435 -0.1719701933652832
-0.9799599198396793 -0.2106241781486035
-0.9759519038076152 -0.2486068310058439
-0.9719438877755511 -0.2860502701801148
-0.9679358717434869 -0.32304703683001
-0.9639278557114228 -0.3596654051677605
-0.9599198396793587 -0.3959577175998348
-0.9559118236472945 -0.4319653032046978
-0.9519038076152304 -0.4677215632370799
-0.9478957915831663 -0.5032540022708789
-0.9438877755511023 -0.5385856183160984
-0.9398797595190381 -0.573735885218468
-0.935871743486974 -0.6087214658139802
-0.9318637274549099 -0.6435567415456883
-0.9278557114228457 -0.678254213511389
-0.9238476953907816 -0.7128248112906486
-0.9198396793587175 -0.7472781342340089
-0.9158316633266533 -0.7816226423731375
-0.9118236472945892 -0.8158658091260459
-0.9078156312625251 -0.8500142445985819
-0.9038076152304609 -0.8840737959493324
-0.8997995991983968 -0.9180496296427593
-0.8957915831663327 -0.9519462992396326
-0.8917835671342685 -0.9857678015187838
-0.8877755511022044 -1.019517623096009
-0.8837675350701403 -1.053198779234781
-0.8797595190380761 -1.086813846191282
-0.875751503006012 -1.120364988164665
-0.8717434869739479 -1.153853979717052
-0.8677354709418837 -1.187282224365582
-0.8637274549098196 -1.220650769923276
-0.8597194388777555 -1.253960321065514
-0.8557114228456915 -1.287211249520431
-0.8517034068136273 -1.320403602217759
-0.8476953907815632 -1.353537107680778
-0.8436873747494991 -1.386611180904082
-0.8396793587174349 -1.419624926927727
-0.8356713426853708 -1.452577143290161
-0.8316633266533067 -1.485466321520793
-0.8276553106212425 -1.518290647814591
-0.8236472945891784 -1.551048003016002
-0.8196392785571143 -1.583735962026768
-0.8156312625250501 -1.616351792742043
-0.811623246492986 -1.648892454610689
-0.8076152304609219 -1.681354596907202
-0.8036072144288577 -1.713734556798384
-0.7995991983967936 -1.746028357280272
-0.7955911823647295 -1.778231705058473
-0.7915831663326653 -1.810339988439478
-0.7875751503006012 -1.842348275297544
-0.7835671342685371 -1.874251311179272
-0.7795591182364729 -1.906043517604099
-0.7755511022044088 -1.937718990617016
-0.7715430861723447 -1.969271499647378
-0.7675350701402806 -2.000694486724847
-0.7635270541082164 -2.031981066102028
-0.7595190380761523 -2.063124024330756
-0.7555110220440882 -2.09411582083631
-0.751503006012024 -2.124948589032891
-0.7474949899799599 -2.155614138019797
-0.7434869739478958 -2.186103954897126
-0.7394789579158316 -2.216409207736099
-0.7354709418837675 -2.246520749237001
-0.7314629258517034 -2.276429121106087
-0.7274549098196392 -2.306124559178452
-0.7234468937875751 -2.335596999312425
-0.719438877755511 -2.364836084078365
-0.7154308617234469 -2.393831170259851
-0.7114228456913828 -2.422571337184655
-0.7074148296593187 -2.451045395898404
-0.7034068136272545 -2.479241899190174
-0.6993987975951904 -2.507149152477228
-0.6953907815631263 -2.534755225551201
-0.6913827655310621 -2.56204796518582
-0.687374749498998 -2.589015008601937
-0.6833667334669339 -2.615643797782066
-0.6793587174348698 -2.641921594623269
-0.6753507014028056 -2.667835496913262
-0.6713426853707415 -2.693372455110988
-0.6673346693386774 -2.718519289909535
-0.6633266533066133 -2.743262710555058
-0.6593186372745492 -2.767589333891765
-0.6553106212424851 -2.791485704100325
-0.6513026052104209 -2.81493831309212
-0.6472945891783568 -2.837933621519576
-0.6432865731462927 -2.860458080358461
-0.6392785571142285 -2.88249815301565
-0.6352705410821644 -2.904040337912207
-0.6312625250501003 -2.925071191488696
-0.6272545090180361 -2.94557735157756
-0.623246492985972 -2.965545561083407
-0.6192384769539079 -2.984962691911074
-0.6152304609218437 -3.003815769078461
-0.6112224448897796 -3.022091994948754
-0.6072144288577155 -3.039778773516075
-0.6032064128256514 -3.056863734675795
-0.5991983967935872 -3.073334758410419
-0.5951903807615231 -3.089179998820505
-0.591182364729459 -3.104387907929795
-0.5871743486973948 -3.118947259192793
-0.5831663326653307 -3.132847170633493
-0.5791583166332666 -3.146077127543536
-0.5751503006012024 -3.158627004669229
-0.5711422845691383 -3.170487087817108
-0.5671342685370742 -3.181648094808731
-0.56312625250501 -3.19210119571746
-0.5591182364729459 -3.20183803232071
-0.5551102204408818 -3.21085073670408
-0.5511022044088176 -3.219131948955027
-0.5470941883767535 -3.226674833887033
-0.5430861723446894 -3.233473096737757
-0.5390781563126252 -3.239520997787448
-0.5350701402805611 -3.244813365847607
-0.531062124248497 -3.249345610572915
-0.5270541082164328 -3.253113733553972
-0.5230460921843687 -3.256114338151069
-0.5190380761523046 -3.258344638034639
-0.5150300601202404 -3.259802464401559
-0.5110220440881764 -3.260486271841175
-0.5070140280561123 -3.260395142828726
-0.5030060120240482 -3.259528790830295
-0.498997995991984 -3.257887562005987
-0.4949899799599199 -3.255472435504461
-0.4909819639278558 -3.25228502234578
-0.4869739478957916 -3.248327562895171
-0.4829659318637275 -3.243602922934647
-0.4789579158316634 -3.238114588344079
-0.4749498997995992 -3.231866658409228
-0.4709418837675351 -3.224863837777178
-0.466933867735471 -3.217111427086129
-0.4629258517034068 -3.208615312299233
-0.4589178356713427 -3.199381952778164
-0.4549098196392786 -3.189418368134985
-0.4509018036072144 -3.178732123905792
-0.4468937875751503 -3.167331316093153
-0.4428857715430862 -3.15522455462772
-0.438877755511022 -3.14242094580358
-0.434869739478958 -3.12893007374438
-0.4308617234468939 -3.114761980960072
-0.4268537074148298 -3.099927148058027
-0.4228456913827656 -3.084436472673161
-0.4188376753507015 -3.068301247684441
-0.4148296593186374 -3.051533138787372
-0.4108216432865732 -3.034144161492994
-0.4068136272545091 -3.01614665762527
-0.402805611222445 -2.997553271390226
-0.3987975951903808 -2.978376925089781
-0.3947895791583167 -2.958630794554586
-0.3907815631262526 -2.93832828436944
-0.3867735470941884 -2.91748300296553
-0.3827655310621243 -2.896108737651408
-0.3787575150300602 -2.874219429656089
-0.374749498997996 -2.851829149254788
-0.3707414829659319 -2.828952071046747
-0.3667334669338678 -2.805602449453823
-0.3627254509018036 -2.781794594505251
-0.3587174348697395 -2.757542847973177
-0.3547094188376754 -2.73286155992026
-0.3507014028056112 -2.707765065718344
-0.3466933867735471 -2.682267663595008
-0.342685370741483 -2.656383592760744
-0.3386773547094188 -2.630127012167582
-0.3346693386773547 -2.603511979946078
-0.3306613226452907 -2.576552433564568
-0.3266533066132266 -2.549262170750395
-0.3226452905811624 -2.52165483121103
-0.3186372745490983 -2.493743879186945
-0.3146292585170342 -2.465542586866777
-0.31062124248497 -2.437064018689875
-0.3066132264529059 -2.408321016558751
-0.3026052104208418 -2.379326185979782
-0.2985971943887776 -2.350091883146395
-0.2945891783567135 -2.320630202976427
-0.2905811623246494 -2.290952968110663
-0.2865731462925852 -2.261071718876495
-0.2825651302605211 -2.230997704217216
-0.278557114228457 -2.200741873583833
-0.2745490981963928 -2.170314869783212
-0.2705410821643287 -2.139727022773229
-0.2665330661322646 -2.108988344392454
-0.2625250501002004 -2.078108524009003
-0.2585170340681363 -2.04709692507054
-0.2545090180360722 -2.015962582534799
-0.250501002004008 -1.984714201157598
-0.2464929859719439 -1.953360154612853
-0.2424849699398798 -1.921908485417397
-0.2384769539078156 -1.890366905630975
-0.2344689378757515 -1.858742798300679
-0.2304609218436875 -1.827043219617077
-0.2264529058116234 -1.795274901747755
-0.2224448897795592 -1.763444256313501
-0.2184368737474951 -1.73155737847099
-0.214428857715431 -1.699620051564497
-0.2104208416833668 -1.667637752309349
-0.2064128256513027 -1.635615656468978
-0.2024048096192386 -1.603558644986907
-0.1983967935871744 -1.57147131053553
-0.1943887775551103 -1.539357964442573
-0.1903807615230462 -1.507222643957418
-0.186372745490982 -1.475069119818804
-0.1823647294589179 -1.442900904086839
-0.1783567134268538 -1.410721258201737
-0.1743486973947896 -1.378533201233612
-0.1703406813627255 -1.346339518287825
-0.1663326653306614 -1.314142769031258
-0.1623246492985972 -1.281945296306359
-0.1583166332665331 -1.249749234800934
-0.154308617234469 -1.217556519742504
-0.1503006012024048 -1.185368895587978
-0.1462925851703407 -1.153187924680123
-0.1422845691382766 -1.121014995844499
-0.1382765531062125 -1.088851332901579
-0.1342685370741483 -1.05669800307035
-0.1302605210420842 -1.024555925241541
-0.1262525050100202 -0.9924258781004199
-0.122244488977956 -0.9603085080799204
-0.1182364729458919 -0.928204337127578
-0.1142284569138278 -0.8961137702709537
-0.1102204408817636 -0.8640371029679593
-0.1062124248496995 -0.8319745282301046
-0.1022044088176354 -0.7999261435085839
-0.09819639278557124 -0.7678919573347605
-0.09418837675350711 -0.7358718957081248
-0.09018036072144298 -0.7038658082263506
-0.08617234468937884 -0.6718734739543222
-0.08216432865731471 -0.6398946070294143
-0.07815631262525058 -0.6079288620030191
-0.07414829659318645 -0.5759758389191203
-0.07014028056112231 -0.5440350881321455
-0.06613226452905818 -0.5121061148680967
-0.06212424849699405 -0.4801883835340663
-0.05811623246492992 -0.448281321782362
-0.05410821643286579 -0.416384324337076
-0.05010020040080165 -0.3844967565917788
-0.04609218436873752 -0.3526179579884133
-0.04208416833667339 -0.3207472451881641
-0.03807615230460926 -0.2888839150465081
-0.03406813627254512 -0.2570272474050467
-0.03006012024048099 -0.2251765077142723
-0.02605210420841686 -0.1933309495015897
-0.02204408817635284 -0.1614898167002254
-0.01803607214428871 -0.1296523458551281
-0.01402805611222457 -0.09781776822283474
-0.01002004008016044 -0.06598531178329212
-0.006012024048096309 -0.03415420318268694
-0.002004008016032177 -0.00231748357426796
0.002004008016031955 0.02957847641944989
0.006012024048096087 0.06147136509377627
0.01002004008016022 0.09336598424954921
0.01402805611222435 0.1252630930916946
0.01803607214428848 0.1571634420858567
0.02204408817635262 0.1890677713780745
0.02605210420841675 0.2209768091426435
0.03006012024048088 0.2528912698432078
0.03406813627254501 0.2848118523917529
0.03807615230460915 0.3167392381903744
0.04208416833667328 0.3486740890404682
0.04609218436873741 0.3806170449046835
0.05010020040080154 0.4125687215072427
0.05410821643286567 0.4445297077592328
0.05811623246492981 0.47650056299572
0.06212424849699394 0.5084818140125967
0.06613226452905807 0.5404739518918932
0.0701402805611222 0.5724774286051759
0.07414829659318634 0.6044926533857606
0.07815631262525047 0.6365199888613849
0.0821643286573146 0.6685597469403552
0.08617234468937873 0.7006121844450234
0.09018036072144286 0.7326774984882245
0.094188376753507 0.7647558215890855
0.09819639278557113 0.7968472165264024
0.1022044088176353 0.8289516709289607
0.1062124248496994 0.8610690916036643
0.1102204408817635 0.8931992986040235
0.1142284569138277 0.9253420190429393
0.1182364729458918 0.9574968806552278
0.1222444889779559 0.9896634051170763
0.1262525050100201 1.021841001131438
0.130260521042084 1.05402895728957
0.1342685370741481 1.086226434720876
0.1382765531062122 1.118432459545035
0.1422845691382764 1.150645915141601
0.1462925851703405 1.18286553425458
0.1503006012024046 1.215089890950472
0.1543086172344688 1.24731739245051
0.1583166332665329 1.279546270859006
0.162324649298597 1.311774574811618
0.1663326653306612 1.344000161068661
0.1703406813627253 1.376220686080302
0.1743486973947894 1.408433597551725
0.1783567134268536 1.440636126037809
0.1823647294589177 1.472825276598461
0.1863727454909818 1.50499782054629
0.1903807615230459 1.537150287320185
0.1943887775551101 1.569278956518963
0.1983967935871742 1.601379850130326
0.2024048096192383 1.63344872499126
0.2064128256513025 1.665481065516501
0.2104208416833666 1.697472076732519
0.2144288577154307 1.729416677654845
0.2184368737474949 1.761309495046658
0.222444889779559 1.793144857597071
0.2264529058116231 1.824916790557204
0.2304609218436873 1.856619010872245
0.2344689378757514 1.888244922847039
0.2384769539078155 1.9197876143827
0.2424849699398797 1.951239853820643
0.2464929859719438 1.982594087429846
0.2505010020040079 2.013842437571896
0.2545090180360721 2.044976701577504
0.2585170340681362 2.075988351366407
0.2625250501002003 2.106868533841243
0.2665330661322645 2.137608072084058
0.2705410821643286 2.168197467382619
0.2745490981963927 2.198626902110646
0.2785571142284569 2.228886243485023
0.282565130260521 2.258965048219608
0.2865731462925851 2.288852568093278
0.2905811623246493 2.318537756446642
0.2945891783567134 2.348009275619391
0.2985971943887775 2.377255505336853
0.3026052104208417 2.406264552051268
0.3066132264529058 2.435024259240357
0.3106212424849699 2.463522218661731
0.314629258517034 2.491745782558672
0.3186372745490982 2.519682076809531
0.3226452905811623 2.547318015008454
0.3266533066132264 2.57464031346254
0.3306613226452906 2.601635507086181
0.3346693386773545 2.628289966169673
0.3386773547094186 2.654589913996443
0.3426853707414828 2.680521445277519
0.3466933867735469 2.706070545370627
0.350701402805611 2.73122311024592
0.3547094188376752 2.75596496715774
0.3587174348697393 2.780281895978058
0.3627254509018034 2.804159651144051
0.3667334669338675 2.827583984168873
0.3707414829659317 2.850540666661979
0.3747494989979958 2.873015513802108
0.3787575150300599 2.894994408203675
0.3827655310621241 2.91646332411429
0.3867735470941882 2.937408351879521
0.3907815631262523 2.957815722608281
0.3947895791583165 2.977671832970579
0.3987975951903806 2.996963270057972
0.4028056112224447 3.015676836235524
0.4068136272545089 3.033799573912695
0.410821643286573 3.05131879016062
0.4148296593186371 3.068222081101728
0.4188376753507013 3.084497355998146
0.4228456913827654 3.100132860965078
0.4268537074148295 3.115117202235776
0.4308617234468937 3.129439368905486
0.4348697394789578 3.143088755082661
0.4388777555110219 3.156055181376941
0.4428857715430861 3.168328915655195
0.4468937875751502 3.179900692998518
0.4509018036072143 3.190761734795559
0.4549098196392785 3.200903766909657
0.4589178356713426 3.210319036860297
0.4629258517034067 3.219000329962141
0.4669338677354709 3.226940984368249
0.470941883767535 3.234134904967512
0.4749498997995991 3.240576576090072
0.4789579158316633 3.246261072978367
0.4829659318637274 3.251184071985423
0.4869739478957915 3.255341859466386
0.4909819639278556 3.258731339333793
0.4949899799599198 3.261350039251195
0.4989979959919839 3.263196115445102
0.503006012024048 3.264268356119075
0.5070140280561122 3.264566183459405
0.5110220440881763 3.264089654226286
0.5150300601202404 3.26283945892905
0.5190380761523046 3.260816919589502
0.5230460921843687 3.258023986101737
0.5270541082164328 3.254463231201806
0.531062124248497 3.250137844065426
0.5350701402805611 3.245051622556475
0.539078156312625 3.239208964153518
0.5430861723446891 3.232614855586135
0.5470941883767533 3.225274861217466
0.5511022044088174 3.21719511021235
0.5551102204408815 3.208382282535688
0.5591182364729457 3.19884359382854
0.5631262525050098 3.188586779213312
0.5671342685370739 3.177620076082369
0.5711422845691381 3.165952205927751
0.5751503006012022 3.153592355272246
0.5791583166332663 3.140550155764462
0.5831663326653305 3.126835663502982
0.5871743486973946 3.112459337656377
0.5911823647294587 3.097432018447673
0.5951903807615229 3.081764904573125
0.599198396793587 3.065469530125949
0.6032064128256511 3.048557741096899
0.6072144288577153 3.03104167152356
0.6112224448897794 3.012933719360381
0.6152304609218435 2.994246522141761
0.6192384769539077 2.974992932509443
0.6232464929859718 2.955185993675093
0.6272545090180359 2.934838914887789
0.6312625250501001 2.913965046974961
0.6352705410821642 2.892577858023705
0.6392785571142283 2.870690909267541
0.6432865731462925 2.848317831241712
0.6472945891783566 2.825472300267865
0.6513026052104207 2.802168015326693
0.6553106212424848 2.778418675373872
0.659318637274549 2.754237957152485
0.6633266533066131 2.729639493551766
0.6673346693386772 2.704636852558653
0.6713426853707414 2.679243516845922
0.6753507014028055 2.653472864036749
0.6793587174348696 2.627338147682298
0.6833667334669338 2.600852478985355
0.6873747494989979 2.574028809299299
0.691382765531062 2.546879913428223
0.6953907815631262 2.519418373749932
0.6993987975951903 2.491656565180263
0.7034068136272544 2.463606640993048
0.7074148296593186 2.435280519506674
0.7114228456913827 2.406689871644207
0.7154308617234468 2.377846109370586
0.719438877755511 2.3487603750068
0.7234468937875751 2.319443531417323
0.7274549098196392 2.289906153063676
0.7314629258517034 2.260158517913764
0.7354709418837675 2.23021060019314
0.7394789579158316 2.20007206396137
0.7434869739478958 2.169752257493402
0.7474949899799597 2.139260208442824
0.7515030060120238 2.108604619761774
0.7555110220440879 2.077793866348255
0.7595190380761521 2.046835992390017
0.7635270541082162 2.015738709371022
0.7675350701402803 1.984509394704739
0.7715430861723445 1.953155090954822
0.7755511022044086 1.921682505603192
0.7795591182364727 1.890098011321959
0.7835671342685369 1.858407646703985
0.787575150300601 1.826617117404708
0.7915831663326651 1.794731797645466
0.7955911823647293 1.762756732026739
0.7995991983967934 1.730696637597154
0.8036072144288575 1.69855590612166
0.8076152304609217 1.666338606490141
0.8116232464929858 1.634048487204583
0.8156312625250499 1.601688978880025
0.819639278557114 1.569263196691171
0.8236472945891782 1.536773942692497
0.8276553106212423 1.504223707935388
0.8316633266533064 1.471614674300375
0.8356713426853706 1.438948715956685
0.8396793587174347 1.406227400354159
0.8436873747494988 1.373451988643368
0.847695390781563 1.340623435410391
0.8517034068136271 1.307742387599673
0.8557114228456912 1.274809182483868
0.8597194388777554 1.241823844521191
0.8637274549098195 1.208786080919272
0.8677354709418836 1.175695275697393
0.8717434869739478 1.142550482006163
0.8757515030060119 1.109350412423421
0.879759519038076 1.076093426894601
0.8837675350701402 1.042777517923814
0.8877755511022043 1.009400292543329
0.8917835671342684 0.9759589504908209
0.8957915831663326 0.9424502578989282
0.8997995991983967 0.908870515641899
0.9038076152304608 0.8752155212784442
0.907815631262525 0.8414805232624245
0.9118236472945891 0.8076601657427142
0.9158316633266532 0.773748421808273
0.9198396793587174 0.7397385124109668
0.9238476953907815 0.7056228073522872
0.9278557114228456 0.6713927035547771
0.9318637274549098 0.6370384742113169
0.9358717434869739 0.6025490800931763
0.939879759519038 0.5679119309528512
0.9438877755511021 0.5331125800190269
0.9478957915831663 0.4981343271195743
0.9519038076152302 0.4629576944020298
0.9559118236472943 0.4275597201567528
0.9599198396793585 0.3919129857573713
0.9639278557114226 0.3559842383843222
0.9679358717434867 0.3197323780839496
0.9719438877755509 0.2831053989918706
0.975951903807615 0.2460355117491206
0.9799599198396791 0.2084308739733008
0.9839679358717432 0.1701603911925583
0.9879759519038074 0.1310225313740924
0.9919839679358715 0.09066837588911399
0.9959919839679356 0.04537360311393243
0.9999999999999998 0


==> graphs/u1D_phi1_0.3_2.1.dat <==
-0.9879759519038076 1.269639274259768
-0.9839679358717435 1.248096242380292
-0.9799599198396793 1.230850512201353
-0.9759519038076152 1.219880372341228
-0.9719438877755511 1.211829382403327
-0.9679358717434869 1.205802980948516
-0.9639278557114228 1.201123891731043
-0.9599198396793587 1.19741011784138
-0.9559118236472945 1.19440795210231
-0.9519038076152304 1.191947048772878
-0.9478957915831663 1.189907705840375
-0.9438877755511023 1.188203478013746
-0.9398797595190381 1.186770285656288
-0.935871743486974 1.185559592294098
-0.9318637274549099 1.18453393104311
-0.9278557114228457 1.183663902869843
-0.9238476953907816 1.182926094216789
-0.9198396793587175 1.182301621794283
-0.9158316633266533 1.181775072182211
-0.9118236472945892 1.181333736639874
-0.9078156312625251 1.180967032871084
-0.9038076152304609 1.180666077155879
-0.8997995991983968 1.180423348267349
-0.8957915831663327 1.180232436612574
-0.8917835671342685 1.180087839816167
-0.8877755511022044 1.179984808227774
-0.8837675350701403 1.179919215988062
-0.8797595190380761 1.179887462441984
-0.875751503006012 1.179886387377407
-0.8717434869739479 1.179913206680581
-0.8677354709418837 1.179965454288954
-0.8637274549098196 1.180040940393163
-0.8597194388777555 1.180137708878975
-0.8557114228456915 1.180254010899949
-0.8517034068136273 1.180388272682005
-0.8476953907815632 1.180539077380957
-0.8436873747494991 1.180705143602328
-0.8396793587174349 1.180885308832498
-0.8356713426853708 1.181078517892987
-0.8316633266533067 1.181283806624083
-0.8276553106212425 1.181500295694941
-0.8236472945891784 1.181727179189654
-0.8196392785571143 1.181963716917619
-0.8156312625250501 1.182209228034539
-0.811623246492986 1.182463085103928
-0.8076152304609219 1.182724708218423
-0.8036072144288577 1.182993560712385
-0.7995991983967936 1.183269144773722
-0.7955911823647295 1.18355099890451
-0.7915831663326653 1.183838692002114
-0.7875751503006012 1.184131824381729
-0.7835671342685371 1.184430021268808
-0.7795591182364729 1.184732933377781
-0.7755511022044088 1.185040233204153
-0.7715430861723447 1.185351613945135
-0.7675350701402806 1.185666787499031
-0.7635270541082164 1.185985483306456
-0.7595190380761523 1.186307446136062
-0.7555110220440882 1.186632436257123
-0.751503006012024 1.186960227076357
-0.7474949899799599 1.187290604457776
-0.7434869739478958 1.187623366574647
-0.7394789579158316 1.18795832135192
-0.7354709418837675 1.188295287974763
-0.7314629258517034 1.188634093908594
-0.7274549098196392 1.18897457611128
-0.7234468937875751 1.189316579199531
-0.719438877755511 1.189659955531333
-0.7154308617234469 1.1900045645892
-0.7114228456913828 1.190350272442383
-0.7074148296593187 1.190696951174258
-0.7034068136272545 1.191044479235226
-0.6993987975951904 1.191392739729288
-0.6953907815631263 1.191741621913086
-0.6913827655310621 1.192091018382021
-0.687374749498998 1.192440828310251
-0.6833667334669339 1.192790953105149
-0.6793587174348698 1.193141299584297
-0.6753507014028056 1.193491777783731
-0.6713426853707415 1.193842301513661
-0.6673346693386774 1.194192787729209
-0.6633266533066133 1.194543157077429
-0.6593186372745492 1.194893332777015
-0.6553106212424851 1.195243241174744
-0.6513026052104209 1.195592811152252
-0.6472945891783568 1.195941974640807
-0.6432865731462927 1.196290665227313
-0.6392785571142285 1.196638819807676
-0.6352705410821644 1.19698637667228
-0.6312625250501003 1.197333276850581
-0.6272545090180361 1.197679462610689
-0.623246492985972 1.198024879224312
-0.6192384769539079 1.198369472830519
-0.6152304609218437 1.198713191673292
-0.6112224448897796 1.19905598589413
-0.6072144288577155 1.199397806574525
-0.6032064128256514 1.199738607378414
-0.5991983967935872 1.200078341980307
-0.5951903807615231 1.20041696692477
-0.591182364729459 1.200754438958156
-0.5871743486973948 1.201090716717671
-0.5831663326653307 1.201425759926949
-0.5791583166332666 1.201759529188741
-0.5751503006012024 1.202091986743764
-0.5711422845691383 1.202423095536566
-0.5671342685370742 1.202752819461604
-0.56312625250501 1.203081123919863
-0.5591182364729459 1.203407974635446
-0.5551102204408818 1.203733338668612
-0.5511022044088176 1.204057183808754
-0.5470941883767535 1.204379478740853
-0.5430861723446894 1.204700192982683
-0.5390781563126252 1.205019296614667
-0.5350701402805611 1.205336760846372
-0.531062124248497 1.205652557425595
-0.5270541082164328 1.205966658703909
-0.5230460921843687 1.20627903785454
-0.5190380761523046 1.206589668721832
-0.5150300601202404 1.206898525648242
-0.5110220440881764 1.207205583891363
-0.5070140280561123 1.207510818618387
-0.5030060120240482 1.207814206587703
-0.498997995991984 1.208115724119503
-0.4949899799599199 1.208415348768057
-0.4909819639278558 1.20871305817814
-0.4869739478957916 1.209008830719807
-0.4829659318637275 1.20930264526013
-0.4789579158316634 1.209594480882939
-0.4749498997995992 1.209884317456408
-0.4709418837675351 1.210172135088837
-0.466933867735471 1.210457914318888
-0.4629258517034068 1.210741636304209
-0.4589178356713427 1.211023282220223
-0.4549098196392786 1.211302834082185
-0.4509018036072144 1.211580273960135
-0.4468937875751503 1.211855584338906
-0.4428857715430862 1.212128748273822
-0.438877755511022 1.212399748946349
-0.434869739478958 1.21266856997513
-0.4308617234468939 1.21293519514394
-0.4268537074148298 1.213199608954988
-0.4228456913827656 1.213461795743703
-0.4188376753507015 1.213721740509744
-0.4148296593186374 1.213979428317
-0.4108216432865732 1.214234844657864
-0.4068136272545091 1.214487975271994
-0.402805611222445 1.21473880617387
-0.3987975951903808 1.214987323580867
-0.3947895791583167 1.215233514045419
-0.3907815631262526 1.215477364363471
-0.3867735470941884 1.215718861548279
-0.3827655310621243 1.215957992953973
-0.3787575150300602 1.216194745967449
-0.374749498997996 1.216429108413055
-0.3707414829659319 1.216661068238432
-0.3667334669338678 1.216890613683329
-0.3627254509018036 1.217117732983788
-0.3587174348697395 1.217342415039588
-0.3547094188376754 1.217564648363164
-0.3507014028056112 1.217784422264897
-0.3466933867735471 1.218001725686958
-0.342685370741483 1.218216548315633
-0.3386773547094188 1.218428879511923
-0.3346693386773547 1.218638709234016
-0.3306613226452907 1.21884602738877
-0.3266533066132266 1.219050824087101
-0.3226452905811624 1.219253089768163
-0.3186372745490983 1.219452814676024
-0.3146292585170342 1.219649989893898
-0.31062124248497 1.219844605720852
-0.3066132264529059 1.220036653527347
-0.3026052104208418 1.220226124337393
-0.2985971943887776 1.220413009476972
-0.2945891783567135 1.220597300236352
-0.2905811623246494 1.22077898843587
-0.2865731462925852 1.220958065675176
-0.2825651302605211 1.221134523903541
-0.278557114228457 1.221308355105084
-0.2745490981963928 1.221479551490577
-0.2705410821643287 1.221648105343485
-0.2665330661322646 1.221814009091793
-0.2625250501002004 1.221977255328572
-0.2585170340681363 1.222137836747034
-0.2545090180360722 1.222295746155435
-0.250501002004008 1.222450976537079
-0.2464929859719439 1.222603520952954
-0.2424849699398798 1.222753372583387
-0.2384769539078156 1.222900524822305
-0.2344689378757515 1.223044970959954
-0.2304609218436875 1.2231867047531
-0.2264529058116234 1.223325719652772
-0.2224448897795592 1.223462009606729
-0.2184368737474951 1.223595568456936
-0.214428857715431 1.223726390124803
-0.2104208416833668 1.223854468808043
-0.2064128256513027 1.223979798757065
-0.2024048096192386 1.224102374133835
-0.1983967935871744 1.224222189577145
-0.1943887775551103 1.224339239399198
-0.1903807615230462 1.224453518378678
-0.186372745490982 1.224565021202258
-0.1823647294589179 1.22467374263609
-0.1783567134268538 1.224779677669939
-0.1743486973947896 1.22488282132979
-0.1703406813627255 1.224983168689284
-0.1663326653306614 1.225080714920703
-0.1623246492985972 1.225175455486087
-0.1583166332665331 1.225267385519225
-0.154308617234469 1.225356500726138
-0.1503006012024048 1.225442796550572
-0.1462925851703407 1.225526268732082
-0.1422845691382766 1.225606912941646
-0.1382765531062125 1.225684725037816
-0.1342685370741483 1.22575970096474
-0.1302605210420842 1.225831836667823
-0.1262525050100202 1.225901128322498
-0.122244488977956 1.2259675719812
-0.1182364729458919 1.22603116395251
-0.1142284569138278 1.226091900604677
-0.1102204408817636 1.226149778239497
-0.1062124248496995 1.226204793509595
-0.1022044088176354 1.226256942732809
-0.09819639278557124 1.226306222865446
-0.09418837675350711 1.226352630384046
-0.09018036072144298 1.226396162136398
-0.08617234468937884 1.22643681513391
-0.08216432865731471 1.226474586163957
-0.07815631262525058 1.226509472281646
-0.07414829659318645 1.226541470708423
-0.07014028056112231 1.226570578393779
-0.06613226452905818 1.22659679281299
-0.06212424849699405 1.22662011108211
-0.05811623246492992 1.226640530725916
-0.05410821643286579 1.226658049144263
-0.05010020040080165 1.226672663862605
-0.04609218436873752 1.226684372433279
-0.04208416833667339 1.226693172612487
-0.03807615230460926 1.226699062060404
-0.03406813627254512 1.226702038596187
-0.03006012024048099 1.226702100088887
-0.02605210420841686 1.22669924446035
-0.02204408817635284 1.226693469715396
-0.01803607214428871 1.226684773910452
-0.01402805611222457 1.226673155182098
-0.01002004008016044 1.226658611732313
-0.006012024048096309 1.226641141806447
-0.002004008016032177 1.226620743701107
0.002004008016031955 1.226597415834605
0.006012024048096087 1.226571156650695
0.01002004008016022 1.226541964656417
0.01402805611222435 1.226509838402256
0.01803607214428848 1.226474776531846
0.02204408817635262 1.226436777751046
0.02605210420841675 1.226395840796644
0.03006012024048088 1.226351964471005
0.03406813627254501 1.226305147679409
0.03807615230460915 1.226255389365851
0.04208416833667328 1.22620268840746
0.04609218436873741 1.226147044043499
0.05010020040080154 1.226088455170841
0.05410821643286567 1.226026921139959
0.05811623246492981 1.225962441068991
0.06212424849699394 1.225895014241568
0.06613226452905807 1.225824640031485
0.0701402805611222 1.225751317815303
0.07414829659318634 1.225675047028737
0.07815631262525047 1.225595827169968
0.0821643286573146 1.22551365783033
0.08617234468937873 1.225428538586062
0.09018036072144286 1.225340469130908
0.094188376753507 1.225249449152494
0.09819639278557113 1.225155478491581
0.1022044088176353 1.225058556872511
0.1062124248496994 1.224958684284244
0.1102204408817635 1.224855860557754
0.1142284569138277 1.224750085769494
0.1182364729458918 1.224641359893754
0.1222444889779559 1.224529683035656
0.1262525050100201 1.224415055337023
0.130260521042084 1.224297477021073
0.1342685370741481 1.224176948248066
0.1382765531062122 1.224053469372478
0.1422845691382764 1.223927040688656
0.1462925851703405 1.223797662667249
0.1503006012024046 1.223665335616013
0.1543086172344688 1.22353006016168
0.1583166332665329 1.223391836660146
0.162324649298597 1.223250665948521
0.1663326653306612 1.22310654838522
0.1703406813627253 1.222959484810903
0.1743486973947894 1.222809475921897
0.1783567134268536 1.222656522427687
0.1823647294589177 1.222500625166693
0.1863727454909818 1.222341785066161
0.1903807615230459 1.222180002945978
0.1943887775551101 1.222015279748951
0.1983967935871742 1.221847616567636
0.2024048096192383 1.221677014291227
0.2064128256513025 1.221503474145216
0.2104208416833666 1.221326997133581
0.2144288577154307 1.221147584440269
0.2184368737474949 1.220965237360072
0.222444889779559 1.220779957062276
0.2264529058116231 1.220591744761956
0.2304609218436873 1.220400601971283
0.2344689378757514 1.220206529886058
0.2384769539078155 1.220009530002937
0.2424849699398797 1.219809603716464
0.2464929859719438 1.219606752560372
0.2505010020040079 1.219400977994861
0.2545090180360721 1.219192281595354
0.2585170340681362 1.218980665013444
0.2625250501002003 1.218766129752
0.2665330661322645 1.218548677620185
0.2705410821643286 1.218328310167534
0.2745490981963927 1.21810502924525
0.2785571142284569 1.217878836530306
0.282565130260521 1.217649733862694
0.2865731462925851 1.217417723057483
0.2905811623246493 1.217182806001084
0.2945891783567134 1.216944984438517
0.2985971943887775 1.216704260520482
0.3026052104208417 1.216460636020696
0.3066132264529058 1.216214112909562
0.3106212424849699 1.2159646931665
0.314629258517034 1.215712379066733
0.3186372745490982 1.215457172218721
0.3226452905811623 1.215199075093618
0.3266533066132264 1.214938089460798
0.3306613226452906 1.214674217791817
0.3346693386773545 1.214407461758519
0.3386773547094186 1.214137823871522
0.3426853707414828 1.213865306203114
0.3466933867735469 1.21358991080476
0.350701402805611 1.213311640095764
0.3547094188376752 1.213030496012161
0.3587174348697393 1.212746481070716
0.3627254509018034 1.212459597190339
0.3667334669338675 1.212169846874322
0.3707414829659317 1.21187723221206
0.3747494989979958 1.211581755495591
0.3787575150300599 1.211283418940726
0.3827655310621241 1.210982224906891
0.3867735470941882 1.210678175477284
0.3907815631262523 1.210371273031247
0.3947895791583165 1.210061519728449
0.3987975951903806 1.209748917864132
0.4028056112224447 1.209433469633213
0.4068136272545089 1.209115177241314
0.410821643286573 1.208794042843342
0.4148296593186371 1.208470068681643
0.4188376753507013 1.208143256902466
0.4228456913827654 1.207813609566649
0.4268537074148295 1.207481128920003
0.4308617234468937 1.207145816800472
0.4348697394789578 1.20680767549152
0.4388777555110219 1.20646670685733
0.4428857715430861 1.206122912917357
0.4468937875751502 1.205776295455976
0.4509018036072143 1.205426856518042
0.4549098196392785 1.20507459781051
0.4589178356713426 1.204719521025579
0.4629258517034067 1.204361628019456
0.4669338677354709 1.204000920201044
0.470941883767535 1.203637399257044
0.4749498997995991 1.203271066582132
0.4789579158316633 1.202901923539089
0.4829659318637274 1.202529971517481
0.4869739478957915 1.202155211501967
0.4909819639278556 1.201777644747427
0.4949899799599198 1.201397272129627
0.4989979959919839 1.201014094437862
0.503006012024048 1.20062811259738
0.5070140280561122 1.200239326740645
0.5110220440881763 1.199847737943682
0.5150300601202404 1.199453345732448
0.5190380761523046 1.19905615069429
0.5230460921843687 1.198656152786826
0.5270541082164328 1.19825335135885
0.531062124248497 1.197847746220744
0.5350701402805611 1.197439336722963
0.539078156312625 1.197028121607197
0.5430861723446891 1.196614100205662
0.5470941883767533 1.196197270740988
0.5511022044088174 1.195777631686218
0.5551102204408815 1.195355180999027
0.5591182364729457 1.194929916450137
0.5631262525050098 1.194501835488014
0.5671342685370739 1.194070934961394
0.5711422845691381 1.193637211814389
0.5751503006012022 1.193200662210753
0.5791583166332663 1.192761281907973
0.5831663326653305 1.192319066644644
0.5871743486973946 1.191874011156008
0.5911823647294587 1.191426109982711
0.5951903807615229 1.190975357256292
0.599198396793587 1.190521745971389
0.6032064128256511 1.190065269584088
0.6072144288577153 1.189605919549722
0.6112224448897794 1.189143687993706
0.6152304609218435 1.188678565323235
0.6192384769539077 1.188210541877293
0.6232464929859718 1.187739606822011
0.6272545090180359 1.187265748300925
0.6312625250501001 1.18678895435159
0.6352705410821642 1.186309211078217
0.6392785571142283 1.185826504191822
0.6432865731462925 1.185340817908515
0.6472945891783566 1.184852135835436
0.6513026052104207 1.184360439626607
0.6553106212424848 1.183865710210294
0.659318637274549 1.183367926824505
0.6633266533066131 1.182867067117735
0.6673346693386772 1.182363107402574
0.6713426853707414 1.181856022117663
0.6753507014028055 1.181345783723962
0.6793587174348696 1.180832363120104
0.6833667334669338 1.180315728534081
0.6873747494989979 1.179795846667193
0.691382765531062 1.17927268094717
0.6953907815631262 1.178746192999767
0.6993987975951903 1.178216341192062
0.7034068136272544 1.177683081212913
0.7074148296593186 1.177146365083201
0.7114228456913827 1.17660614209948
0.7154308617234468 1.176062356967045
0.719438877755511 1.17551495155883
0.7234468937875751 1.174963861906792
0.7274549098196392 1.174409020984664
0.7314629258517034 1.173850355532337
0.7354709418837675 1.173287787689399
0.7394789579158316 1.172721233175646
0.7434869739478958 1.172150601584557
0.7474949899799597 1.171575795725919
0.7515030060120238 1.170996710661707
0.7555110220440879 1.170413233552023
0.7595190380761521 1.169825242478467
0.7635270541082162 1.169232606400672
0.7675350701402803 1.168635182906758
0.7715430861723445 1.168032818926699
0.7755511022044086 1.167425348343127
0.7795591182364727 1.166812591500571
0.7835671342685369 1.166194353451388
0.787575150300601 1.165570423111878
0.7915831663326651 1.164940570250385
0.7955911823647293 1.164304546059882
0.7995991983967934 1.163662077634551
0.8036072144288575 1.163012869163616
0.8076152304609217 1.162356596663776
0.8116232464929858 1.161692906274751
0.8156312625250499 1.161021410307737
0.819639278557114 1.160341684025312
0.8236472945891782 1.159653260397237
0.8276553106212423 1.158955625366046
0.8316633266533064 1.158248212456367
0.8356713426853706 1.157530396291575
0.8396793587174347 1.156801482843185
0.8436873747494988 1.15606070446806
0.847695390781563 1.155307205640896
0.8517034068136271 1.154540033472571
0.8557114228456912 1.153758123161201
0.8597194388777554 1.152960280403352
0.8637274549098195 1.152145163856019
0.8677354709418836 1.151311260312864
0.8717434869739478 1.150456858450771
0.8757515030060119 1.14958001538921
0.879759519038076 1.148678516442534
0.8837675350701402 1.147749829344251
0.8877755511022043 1.146791042698206
0.8917835671342684 1.145798796617556
0.8957915831663326 1.144769193026751
0.8997995991983967 1.143697685017074
0.9038076152304608 1.142578939044631
0.907815631262525 1.141406656992662
0.9118236472945891 1.140173355299995
0.9158316633266532 1.138870068457618
0.9198396793587174 1.137485974893786
0.9238476953907815 1.13600788806197
0.9278557114228456 1.134419585099257
0.9318637274549098 1.132700879958149
0.9358717434869739 1.130826351700907
0.939879759519038 1.128763533405521
0.9438877755511021 1.126470310693594
0.9478957915831663 1.123891066829198
0.9519038076152302 1.120950845986876
0.9559118236472943 1.117546096975751
0.9599198396793585 1.113530140892302


==> graphs/u1D_phi1_0.3_3.dat <==
-0.9879759519038076 0.8634220893631913
-0.9839679358717435 0.8448043706435041
-0.9799599198396793 0.8297951393914905
-0.9759519038076152 0.8196370892447807
-0.9719438877755511 0.8118697310695184
-0.9679358717434869 0.8058003760428553
-0.9639278557114228 0.800908514047865
-0.9599198396793587 0.7968930490544278
-0.9559118236472945 0.7935508667560451
-0.9519038076152304 0.790742805277029
-0.9478957915831663 0.7883691434459595
-0.9438877755511023 0.7863563781308797
-0.9398797595190381 0.7846488852124657
-0.935871743486974 0.7832036409399071
-0.9318637274549099 0.7819867268458096
-0.9278557114228457 0.7809709591987631
-0.9238476953907816 0.7801342282130546
-0.9198396793587175 0.7794583228838053
-0.9158316633266533 0.7789280668072854
-0.9118236472945892 0.7785306857400731
-0.9078156312625251 0.7782553255178113
-0.9038076152304609 0.778092689636299
-0.8997995991983968 0.7780347527997975
-0.8957915831663327 0.7780745427306971
-0.8917835671342685 0.7782059619078395
-0.8877755511022044 0.7784236496523389
-0.8837675350701403 0.7787228669765519
-0.8797595190380761 0.7790994061811392
-0.875751503006012 0.7795495134202397
-0.8717434869739479 0.7800698279003206
-0.8677354709418837 0.7806573278485618
-0.8637274549098196 0.7813092893771999
-0.8597194388777555 0.7820232465004753
-0.8557114228456915 0.7827969637226915
-0.8517034068136273 0.783628405449696
-0.8476953907815632 0.7845157164228395
-0.8436873747494991 0.7854572004896608
-0.8396793587174349 0.7864513034561196
-0.8356713426853708 0.7874966001605833
-0.8316633266533067 0.7885917786539187
-0.8276553106212425 0.7897356319021248
-0.8236472945891784 0.7909270462837215
-0.8196392785571143 0.792164992992604
-0.8156312625250501 0.7934485207300083
-0.811623246492986 0.7947767488323612
-0.8076152304609219 0.7961488608978839
-0.8036072144288577 0.7975640994935332
-0.7995991983967936 0.7990217612084246
-0.7955911823647295 0.800521192975285
-0.7915831663326653 0.8020617863298485
-0.7875751503006012 0.8036429765477247
-0.7835671342685371 0.8052642367257625
-0.7795591182364729 0.8069250768517096
-0.7755511022044088 0.8086250400284626
-0.7715430861723447 0.8103637005961252
-0.7675350701402806 0.812140661716513
-0.7635270541082164 0.8139555535645703
-0.7595190380761523 0.8158080309252334
-0.7555110220440882 0.8176977724493537
-0.751503006012024 0.819624478219695
-0.7474949899799599 0.8215878685587397
-0.7434869739478958 0.8235876832216525
-0.7394789579158316 0.82562367894961
-0.7354709418837675 0.8276956299465347
-0.7314629258517034 0.8298033251726615
-0.7274549098196392 0.8319465686759006
-0.7234468937875751 0.834125177783977
-0.719438877755511 0.8363389826435506
-0.7154308617234469 0.8385878253739868
-0.7114228456913828 0.8408715591687822
-0.7074148296593187 0.843190047520829
-0.7034068136272545 0.8455431640330249
-0.6993987975951904 0.847930790820109
-0.6953907815631263 0.8503528191895952
-0.6913827655310621 0.8528091472854542
-0.687374749498998 0.8552996820214482
-0.6833667334669339 0.8578243356548539
-0.6793587174348698 0.8603830277223488
-0.6753507014028056 0.8629756831332906
-0.6713426853707415 0.8656022322701772
-0.6673346693386774 0.8682626101946633
-0.6633266533066133 0.8709567567848132
-0.6593186372745492 0.8736846155752248
-0.6553106212424851 0.8764461339084303
-0.6513026052104209 0.8792412621857918
-0.6472945891783568 0.8820699539585732
-0.6432865731462927 0.8849321646454714
-0.6392785571142285 0.8878278524349852
-0.6352705410821644 0.8907569766055438
-0.6312625250501003 0.8937194982402812
-0.6272545090180361 0.8967153788565279
-0.623246492985972 0.8997445813811219
-0.6192384769539079 0.902807068340915
-0.6152304609218437 0.9059028024650535
-0.6112224448897796 0.9090317462706634
-0.6072144288577155 0.9121938610506916
-0.6032064128256514 0.915389107808302
-0.5991983967935872 0.9186174450743072
-0.5951903807615231 0.9218788307198262
-0.591182364729459 0.9251732196948568
-0.5871743486973948 0.9285005649655104
-0.5831663326653307 0.9318608166417532
-0.5791583166332666 0.9352539214942118
-0.5751503006012024 0.9386798232244361
-0.5711422845691383 0.9421384614399431
-0.5671342685370742 0.9456297715336753
-0.56312625250501 0.9491536847795765
-0.5591182364729459 0.9527101270946559
-0.5551102204408818 0.9562990194983959
-0.5511022044088176 0.9599202772879356
-0.5470941883767535 0.9635738098439317
-0.5430861723446894 0.9672595202112237
-0.5390781563126252 0.9709773045654135
-0.5350701402805611 0.9747270522565138
-0.531062124248497 0.9785086450082247
-0.5270541082164328 0.9823219565783439
-0.5230460921843687 0.9861668525727556
-0.5190380761523046 0.9900431899207005
-0.5150300601202404 0.9939508163505809
-0.5110220440881764 0.9978895703231321
-0.5070140280561123 1.00185927985912
-0.5030060120240482 1.005859763401839
-0.498997995991984 1.009890827847243
-0.4949899799599199 1.013952269413023
-0.4909819639278558 1.018043872318139
-0.4869739478957916 1.022165408848063
-0.4829659318637275 1.026316638719212
-0.4789579158316634 1.030497308427627
-0.4749498997995992 1.034707151238879
-0.4709418837675351 1.038945886285422
-0.466933867735471 1.043213218273132
-0.4629258517034068 1.047508837140754
-0.4589178356713427 1.051832417124795
-0.4549098196392786 1.056183616929689
-0.4509018036072144 1.060562078606578
-0.4468937875751503 1.064967427384896
-0.4428857715430862 1.069399271267536
-0.438877755511022 1.073857200212983
-0.434869739478958 1.078340785859489
-0.4308617234468939 1.082849580855635
-0.4268537074148298 1.087383118759395
-0.4228456913827656 1.091940912841493
-0.4188376753507015 1.096522456271543
-0.4148296593186374 1.101127221114774
-0.4108216432865732 1.105754658140198
-0.4068136272545091 1.110404196173491
-0.402805611222445 1.115075241625457
-0.3987975951903808 1.119767177948976
-0.3947895791583167 1.124479365267254
-0.3907815631262526 1.12921113981417
-0.3867735470941884 1.133961813441589
-0.3827655310621243 1.138730673257261
-0.3787575150300602 1.143516980918191
-0.374749498997996 1.148319972532596
-0.3707414829659319 1.153138857945992
-0.3667334669338678 1.157972820466568
-0.3627254509018036 1.162821016233835
-0.3587174348697395 1.167682574352125
-0.3547094188376754 1.172556595660033
-0.3507014028056112 1.17744215335932
-0.3466933867735471 1.182338291703182
-0.342685370741483 1.18724402661491
-0.3386773547094188 1.192158344489572
-0.3346693386773547 1.197080202721946
-0.3306613226452907 1.202008528883768
-0.3266533066132266 1.206942220767356
-0.3226452905811624 1.211880146267214
-0.3186372745490983 1.216821142818344
-0.3146292585170342 1.221764018116019
-0.31062124248497 1.226707548676701
-0.3066132264529059 1.23165048138455
-0.3026052104208418 1.236591532209821
-0.2985971943887776 1.24152938683944
-0.2945891783567135 1.246462700466906
-0.2905811623246494 1.251390098367637
-0.2865731462925852 1.256310175404691
-0.2825651302605211 1.261221496755195
-0.278557114228457 1.266122597876232
-0.2745490981963928 1.271011984983256
-0.2705410821643287 1.275888135268111
-0.2665330661322646 1.280749497381784
-0.2625250501002004 1.285594491915956
-0.2585170340681363 1.290421511860227
-0.2545090180360722 1.295228923215437
-0.250501002004008 1.300015065671054
-0.2464929859719439 1.304778253223298
-0.2424849699398798 1.309516774984587
-0.2384769539078156 1.314228896074022
-0.2344689378757515 1.3189128582442
-0.2304609218436875 1.323566881317054
-0.2264529058116234 1.328189163532103
-0.2224448897795592 1.332777883342208
-0.2184368737474951 1.33733119999429
-0.214428857715431 1.341847254947981
-0.2104208416833668 1.346324173313518
-0.2064128256513027 1.350760064959614
-0.2024048096192386 1.355153025842908
-0.1983967935871744 1.359501139960138
-0.1943887775551103 1.363802480151677
-0.1903807615230462 1.36805511043944
-0.186372745490982 1.372257087135089
-0.1823647294589179 1.376406460750403
-0.1783567134268538 1.380501277884616
-0.1743486973947896 1.384539582862909
-0.1703406813627255 1.388519419645792
-0.1663326653306614 1.392438833825574
-0.1623246492985972 1.396295874728203
-0.1583166332665331 1.400088596925871
-0.154308617234469 1.403815063116105
-0.1503006012024048 1.40747334543515
-0.1462925851703407 1.411061528143146
-0.1422845691382766 1.41457770945479
-0.1382765531062125 1.418020003988964
-0.1342685370741483 1.421386544881873
-0.1302605210420842 1.424675485975406
-0.1262525050100202 1.427885004273245
-0.122244488977956 1.431013301908189
-0.1182364729458919 1.434058608773133
-0.1142284569138278 1.437019184598265
-0.1102204408817636 1.439893321129859
-0.1062124248496995 1.442679344786591
-0.1022044088176354 1.445375618275822
-0.09819639278557124 1.447980543742597
-0.09418837675350711 1.450492563894256
-0.09018036072144298 1.45291016507377
-0.08617234468937884 1.455231879104694
-0.08216432865731471 1.457456285086471
-0.07815631262525058 1.459582011936498
-0.07414829659318645 1.461607740251709
-0.07014028056112231 1.463532203882765
-0.06613226452905818 1.465354192575913
-0.06212424849699405 1.467072552934655
-0.05811623246492992 1.46868619093587
-0.05410821643286579 1.470194073054458
-0.05010020040080165 1.4715952281281
-0.04609218436873752 1.472888748781049
-0.04208416833667339 1.474073792969171
-0.03807615230460926 1.475149585044359
-0.03406813627254512 1.476115417225394
-0.03006012024048099 1.476970650614524
-0.02605210420841686 1.477714716215893
-0.02204408817635284 1.478347115884606
-0.01803607214428871 1.478867423100365
-0.01402805611222457 1.479275283675332
-0.01002004008016044 1.479570416318393
-0.006012024048096309 1.47975261307782
-0.002004008016032177 1.479821739697328
0.002004008016031955 1.479777735885896
0.006012024048096087 1.479620615347198
0.01002004008016022 1.479350465778551
0.01402805611222435 1.478967448738934
0.01803607214428848 1.478471799432986
0.02204408817635262 1.477863826298537
0.02605210420841675 1.47714391048883
0.03006012024048088 1.47631250530807
0.03406813627254501 1.475370135513788
0.03807615230460915 1.474317396409045
0.04208416833667328 1.473154952837143
0.04609218436873741 1.471883538504103
0.05010020040080154 1.470503954155189
0.05410821643286567 1.469017067108569
0.05811623246492981 1.46742380919135
0.06212424849699394 1.465725175739771
0.06613226452905807 1.463922223951724
0.0701402805611222 1.462016071181403
0.07414829659318634 1.460007893317215
0.07815631262525047 1.457898922995002
0.0821643286573146 1.455690447781993
0.08617234468937873 1.453383808156305
0.09018036072144286 1.450980395676219
0.094188376753507 1.448481650819736
0.09819639278557113 1.445889061062503
0.1022044088176353 1.443204158497964
0.1062124248496994 1.440428518051155
0.1102204408817635 1.437563754849838
0.1142284569138277 1.434611522420732
0.1182364729458918 1.431573510071017
0.1222444889779559 1.428451440885488
0.1262525050100201 1.425247069322475
0.130260521042084 1.421962178988922
0.1342685370741481 1.418598580213225
0.1382765531062122 1.4151581080078
0.1422845691382764 1.411642619541216
0.1462925851703405 1.408053992092391
0.1503006012024046 1.404394120490998
0.1543086172344688 1.400664915350687
0.1583166332665329 1.396868300299145
0.162324649298597 1.393006210513163
0.1663326653306612 1.389080589665566
0.1703406813627253 1.385093388779906
0.1743486973947894 1.381046563499413
0.1783567134268536 1.376942072280723
0.1823647294589177 1.372781874518438
0.1863727454909818 1.368567928550144
0.1903807615230459 1.364302189636637
0.1943887775551101 1.359986608365614
0.1983967935871742 1.355623128892547
0.2024048096192383 1.35121368692405
0.2064128256513025 1.346760208584438
0.2104208416833666 1.342264608298805
0.2144288577154307 1.337728787683089
0.2184368737474949 1.333154633982645
0.222444889779559 1.328544018479445
0.2264529058116231 1.323898795359349
0.2304609218436873 1.319220800640398
0.2344689378757514 1.314511850426969
0.2384769539078155 1.309773740364679
0.2424849699398797 1.305008244198713
0.2464929859719438 1.300217112986009
0.2505010020040079 1.295402073988743
0.2545090180360721 1.290564829972032
0.2585170340681362 1.285707058347665
0.2625250501002003 1.280830410252035
0.2665330661322645 1.275936510258911
0.2705410821643286 1.271026955258675
0.2745490981963927 1.266103314401118
0.2785571142284569 1.26116712815479
0.282565130260521 1.256219908177125
0.2865731462925851 1.251263136742583
0.2905811623246493 1.24629826648582
0.2945891783567134 1.241326719957867
0.2985971943887775 1.236349889833992
0.3026052104208417 1.23136913804065
0.3066132264529058 1.226385796152136
0.3106212424849699 1.22140116511965
0.314629258517034 1.216416515414998
0.3186372745490982 1.211433086248661
0.3226452905811623 1.206452086914145
0.3266533066132264 1.201474695467623
0.3306613226452906 1.196502060064805
0.3346693386773545 1.191535297798985
0.3386773547094186 1.186575496308791
0.3426853707414828 1.181623712816965
0.3466933867735469 1.176680974773819
0.350701402805611 1.171748280426764
0.3547094188376752 1.16682659836823
0.3587174348697393 1.161916868767594
0.3627254509018034 1.157020002671918
0.3667334669338675 1.152136883387822
0.3707414829659317 1.147268365969841
0.3747494989979958 1.142415278157467
0.3787575150300599 1.137578420533933
0.3827655310621241 1.132758567111632
0.3867735470941882 1.127956465433047
0.3907815631262523 1.123172837488595
0.3947895791583165 1.118408379729673
0.3987975951903806 1.113663763832854
0.4028056112224447 1.108939636978213
0.4068136272545089 1.104236622416799
0.410821643286573 1.099555319920567
0.4148296593186371 1.094896306376093
0.4188376753507013 1.090260136115223
0.4228456913827654 1.08564734145839
0.4268537074148295 1.081058433404959
0.4308617234468937 1.076493901675759
0.4348697394789578 1.071954215911455
0.4388777555110219 1.067439825455709
0.4428857715430861 1.062951160346466
0.4468937875751502 1.058488631500529
0.4509018036072143 1.054052631625548
0.4549098196392785 1.049643535204863
0.4589178356713426 1.045261699301355
0.4629258517034067 1.040907464164102
0.4669338677354709 1.036581153238906
0.470941883767535 1.03228307424751
0.4749498997995991 1.028013519198456
0.4789579158316633 1.023772765087345
0.4829659318637274 1.01956107440524
0.4869739478957915 1.015378695279335
0.4909819639278556 1.011225862465273
0.4949899799599198 1.007102797282265
0.4989979959919839 1.003009708316288
0.503006012024048 0.9989467920217723
0.5070140280561122 0.9949142324548472
0.5110220440881763 0.9909122030393674
0.5150300601202404 0.9869408650633281
0.5190380761523046 0.9830003701674747
0.5230460921843687 0.9790908593657096
0.5270541082164328 0.9752124635439346
0.531062124248497 0.9713653046750068
0.5350701402805611 0.9675494954935221
0.539078156312625 0.9637651397503744
0.5430861723446891 0.9600123335884008
0.5470941883767533 0.9562911645255501
0.5511022044088174 0.9526017129547344
0.5551102204408815 0.9489440518650308
0.5591182364729457 0.9453182474914616
0.5631262525050098 0.9417243595336574
0.5671342685370739 0.9381624413309302
0.5711422845691381 0.9346325407152424
0.5751503006012022 0.9311346996851901
0.5791583166332663 0.9276689550361686
0.5831663326653305 0.9242353389876935
0.5871743486973946 0.9208338787370861
0.5911823647294587 0.9174645974372361
0.5951903807615229 0.9141275143142678
0.599198396793587 0.9108226444632969
0.6032064128256511 0.9075500003446609
0.6072144288577153 0.9043095902456558
0.6112224448897794 0.9011014206042253
0.6152304609218435 0.8979254945114576
0.6192384769539077 0.8947818132550655
0.6232464929859718 0.8916703757811908
0.6272545090180359 0.8885911791318929
0.6312625250501001 0.8855442194055474
0.6352705410821642 0.8825294906970017
0.6392785571142283 0.8795469865467275
0.6432865731462925 0.8765966994366982
0.6472945891783566 0.8736786217163686
0.6513026052104207 0.8707927449222992
0.6553106212424848 0.8679390610117355
0.659318637274549 0.8651175619190055
0.6633266533066131 0.8623282399703024
0.6673346693386772 0.8595710883680969
0.6713426853707414 0.8568461011209408
0.6753507014028055 0.854153273291458
0.6793587174348696 0.8514926016268838
0.6833667334669338 0.8488640840889028
0.6873747494989979 0.8462677210347499
0.691382765531062 0.8437035142949025
0.6953907815631262 0.8411714686204739
0.6993987975951903 0.838671590977267
0.7034068136272544 0.8362038913704717
0.7074148296593186 0.8337683825300698
0.7114228456913827 0.8313650810083929
0.7154308617234468 0.8289940062491571
0.719438877755511 0.8266551823236675
0.7234468937875751 0.8243486362286343
0.7274549098196392 0.8220744003885095
0.7314629258517034 0.8198325108674178
0.7354709418837675 0.8176230091129512
0.7394789579158316 0.8154459411874849
0.7434869739478958 0.8133013586679314
0.7474949899799597 0.8111893186381793
0.7515030060120238 0.8091098838952048
0.7555110220440879 0.80706312338274
0.7595190380761521 0.8050491122125952
0.7635270541082162 0.8030679324085909
0.7675350701402803 0.8011196721730388
0.7715430861723445 0.7992044273519768
0.7755511022044086 0.7973223007036574
0.7795591182364727 0.7954734026478085
0.7835671342685369 0.7936578511506487
0.787575150300601 0.7918757723919502
0.7915831663326651 0.7901272999650922
0.7955911823647293 0.7884125767421618
0.7995991983967934 0.7867317525406975
0.8036072144288575 0.7850849866976209
0.8076152304609217 0.7834724462081736
0.8116232464929858 0.7818943065582316
0.8156312625250499 0.7803507511913229
0.819639278557114 0.7788419716718249
0.8236472945891782 0.7773681666851118
0.8276553106212423 0.7759295416721053
0.8316633266533064 0.7745263082970557
0.8356713426853706 0.7731586835241411
0.8396793587174347 0.7718268867728199
0.8436873747494988 0.7705311408946259
0.847695390781563 0.7692716671741782
0.8517034068136271 0.7680486842085168
0.8557114228456912 0.766862404015654
0.8597194388777554 0.7657130267165393
0.8637274549098195 0.7646007362391334
0.8677354709418836 0.7635256919275343
0.8717434869739478 0.7624880204942172
0.8757515030060119 0.7614878042849318
0.879759519038076 0.7605250666598961
0.8837675350701402 0.7595997554333097
0.8877755511022043 0.7587117178722173
0.8917835671342684 0.7578606730675183
0.8957915831663326 0.7570461737496227
0.8997995991983967 0.756267557784041
0.9038076152304608 0.7555238859588025
0.907815631262525 0.7548138583842351
0.9118236472945891 0.7541357090385769
0.9158316633266532 0.7534870577791741
0.9198396793587174 0.7528647212331179
0.9238476953907815 0.7522644463087527
0.9278557114228456 0.7516805520462533
0.9318637274549098 0.7511054217423568
0.9358717434869739 0.7505287924945595
0.939879759519038 0.7499367200211045
0.9438877755511021 0.7493100632007218
0.9478957915831663 0.7486221944641673
0.9519038076152302 0.7478354707544872
0.9559118236472943 0.7468955312054887
0.9599198396793585 0.7457222382659843


==> graphs/u1D_phi1_0.3_4.dat <==
-0.9879759519038076 0.4664747879209947
-0.9839679358717435 0.4551382951770283
-0.9799599198396793 0.4458547471161592
-0.9759519038076152 0.4392723846429271
-0.9719438877755511 0.4340395172868854
-0.9679358717434869 0.4297697127941068
-0.9639278557114228 0.4261734782519744
-0.9599198396793587 0.4230822506924942
-0.9559118236472945 0.4203818910683857
-0.9519038076152304 0.4179937968737239
-0.9478957915831663 0.4158613632657325
-0.9438877755511023 0.4139426498584132
-0.9398797595190381 0.4122057503788235
-0.935871743486974 0.4106258538696912
-0.9318637274549099 0.4091832952382924
-0.9278557114228457 0.4078622290425974
-0.9238476953907816 0.4066496987477674
-0.9198396793587175 0.4055349757991764
-0.9158316633266533 0.4045090728518324
-0.9118236472945892 0.4035643860729531
-0.9078156312625251 0.4026944221917349
-0.9038076152304609 0.4018935922792399
-0.8997995991983968 0.4011570487210294
-0.8957915831663327 0.4004805603199139
-0.8917835671342685 0.3998604102839451
-0.8877755511022044 0.3992933167153034
-0.8837675350701403 0.3987763665239744
-0.8797595190380761 0.3983069628050691
-0.875751503006012 0.3978827803066312
-0.8717434869739479 0.3975017297400348
-0.8677354709418837 0.3971619265740368
-0.8637274549098196 0.3968616666859534
-0.8597194388777555 0.3965994032904041
-0.8557114228456915 0.3963737303524936
-0.8517034068136273 0.3961833650638902
-0.8476953907815632 0.3960271359640071
-0.8436873747494991 0.395903970478346
-0.8396793587174349 0.3958128847366602
-0.8356713426853708 0.3957529758762941
-0.8316633266533067 0.395723412710865
-0.8276553106212425 0.3957234306427155
-0.8236472945891784 0.3957523248820162
-0.8196392785571143 0.3958094453035978
-0.8156312625250501 0.3958941920781806
-0.811623246492986 0.3960060114852425
-0.8076152304609219 0.3961443922154909
-0.8036072144288577 0.396308862097757
-0.7995991983967936 0.3964989852229665
-0.7955911823647295 0.3967143596144282
-0.7915831663326653 0.3969546140362784
-0.7875751503006012 0.3972194071611432
-0.7835671342685371 0.3975084243759819
-0.7795591182364729 0.3978213769666312
-0.7755511022044088 0.3981580000727177
-0.7715430861723447 0.3985180514853543
-0.7675350701402806 0.398901310275287
-0.7635270541082164 0.3993075757336828
-0.7595190380761523 0.3997366660186265
-0.7555110220440882 0.4001884176576576
-0.751503006012024 0.4006626842696363
-0.7474949899799599 0.4011593358220874
-0.7434869739478958 0.4016782582425085
-0.7394789579158316 0.4022193520487617
-0.7354709418837675 0.4027825326540671
-0.7314629258517034 0.4033677288790358
-0.7274549098196392 0.4039748832029856
-0.7234468937875751 0.4046039508226288
-0.719438877755511 0.4052548993877427
-0.7154308617234469 0.40592770872521
-0.7114228456913828 0.4066223702774756
-0.7074148296593187 0.4073388868657307
-0.7034068136272545 0.4080772726111967
-0.6993987975951904 0.4088375522035199
-0.6953907815631263 0.4096197613320733
-0.6913827655310621 0.4104239455600181
-0.687374749498998 0.4112501614286119
-0.6833667334669339 0.4120984748138662
-0.6793587174348698 0.4129689620193707
-0.6753507014028056 0.413861708946394
-0.6713426853707415 0.4147768112697076
-0.6673346693386774 0.4157143741877249
-0.6633266533066133 0.4166745126399221
-0.6593186372745492 0.4176573508717597
-0.6553106212424851 0.4186630226971702
-0.6513026052104209 0.4196916712821582
-0.6472945891783568 0.4207434494047108
-0.6432865731462927 0.4218185189670819
-0.6392785571142285 0.4229170516999817
-0.6352705410821644 0.424039228502155
-0.6312625250501003 0.4251852400423552
-0.6272545090180361 0.4263552863050386
-0.623246492985972 0.4275495773170299
-0.6192384769539079 0.4287683325172246
-0.6152304609218437 0.4300117813022204
-0.6112224448897796 0.4312801631281645
-0.6072144288577155 0.4325737272671046
-0.6032064128256514 0.4338927335898395
-0.5991983967935872 0.4352374517967333
-0.5951903807615231 0.4366081626340947
-0.591182364729459 0.4380051571177934
-0.5871743486973948 0.4394287373504026
-0.5831663326653307 0.4408792164533039
-0.5791583166332666 0.4423569187027297
-0.5751503006012024 0.4438621800719849
-0.5711422845691383 0.4453953481128186
-0.5671342685370742 0.4469567823318393
-0.56312625250501 0.4485468546901502
-0.5591182364729459 0.4501659494196145
-0.5551102204408818 0.4518144637556171
-0.5511022044088176 0.4534928079921143
-0.5470941883767535 0.4552014059215763
-0.5430861723446894 0.4569406951470059
-0.5390781563126252 0.4587111273550258
-0.5350701402805611 0.4605131689276153
-0.531062124248497 0.4623473011297156
-0.5270541082164328 0.4642140205502822
-0.5230460921843687 0.4661138396427844
-0.5190380761523046 0.4680472871437752
-0.5150300601202404 0.4700149084801887
-0.5110220440881764 0.4720172664412465
-0.5070140280561123 0.4740549413651763
-0.5030060120240482 0.4761285322985604
-0.498997995991984 0.4782386568297155
-0.4949899799599199 0.4803859523450547
-0.4909819639278558 0.4825710762197704
-0.4869739478957916 0.4847947067484268
-0.4829659318637275 0.4870575437416413
-0.4789579158316634 0.4893603091739939
-0.4749498997995992 0.4917037481615528
-0.4709418837675351 0.4940886295521965
-0.466933867735471 0.4965157468565293
-0.4629258517034068 0.4989859191910788
-0.4589178356713427 0.5014999919786119
-0.4549098196392786 0.5040588382340546
-0.4509018036072144 0.5066633592725641
-0.4468937875751503 0.5093144859224435
-0.4428857715430862 0.5120131796822446
-0.438877755511022 0.5147604337631549
-0.434869739478958 0.5175572743544081
-0.4308617234468939 0.5204047619050327
-0.4268537074148298 0.5233039926289519
-0.4228456913827656 0.5262560995886646
-0.4188376753507015 0.5292622545282537
-0.4148296593186374 0.532323669198453
-0.4108216432865732 0.5354415971355108
-0.4068136272545091 0.5386173353418802
-0.402805611222445 0.5418522261065974
-0.3987975951903808 0.5451476588919378
-0.3947895791583167 0.548505072418377
-0.3907815631262526 0.55192595674013
-0.3867735470941884 0.5554118554790102
-0.3827655310621243 0.5589643682353078
-0.3787575150300602 0.5625851529424796
-0.374749498997996 0.5662759286748135
-0.3707414829659319 0.5700384782688368
-0.3667334669338678 0.573874651321021
-0.3627254509018036 0.5777863671654487
-0.3587174348697395 0.5817756183977233
-0.3547094188376754 0.5858444738896671
-0.3507014028056112 0.5899950829412166
-0.3466933867735471 0.5942296786371157
-0.342685370741483 0.5985505824115305
-0.3386773547094188 0.6029602079137438
-0.3346693386773547 0.6074610659883589
-0.3306613226452907 0.6120557692594856
-0.3266533066132266 0.61674703738714
-0.3226452905811624 0.6215377025978585
-0.3186372745490983 0.6264307152608608
-0.3146292585170342 0.6314291505036395
-0.31062124248497 0.6365362140543527
-0.3066132264529059 0.6417552500443945
-0.3026052104208418 0.6470897477629263
-0.2985971943887776 0.6525433498519435
-0.2945891783567135 0.6581198605716313
-0.2905811623246494 0.6638232549857305
-0.2865731462925852 0.6696576881658719
-0.2825651302605211 0.6756275056342115
-0.278557114228457 0.6817372540759434
-0.2745490981963928 0.6879916930142072
-0.2705410821643287 0.6943958071223859
-0.2665330661322646 0.7009548194814303
-0.2625250501002004 0.7076742057356905
-0.2585170340681363 0.7145597091710784
-0.2545090180360722 0.7216173569195415
-0.250501002004008 0.7288534772902753
-0.2464929859719439 0.7362747182640561
-0.2424849699398798 0.7438880673816803
-0.2384769539078156 0.7517008730489063
-0.2344689378757515 0.7597208671854546
-0.2304609218436875 0.7679561899324072
-0.2264529058116234 0.7764154154580871
-0.2224448897795592 0.7851075804335251
-0.2184368737474951 0.794042213789973
-0.214428857715431 0.8032293690789781
-0.2104208416833668 0.8126796590995375
-0.2064128256513027 0.8224042927349793
-0.2024048096192386 0.8324151144848062
-0.1983967935871744 0.842724647040057
-0.1943887775551103 0.8533461360372949
-0.1903807615230462 0.8642935986582904
-0.186372745490982 0.8755818745772811
-0.1823647294589179 0.8872266805133781
-0.1783567134268538 0.899244667931451
-0.1743486973947896 0.9116534837142581
-0.1703406813627255 0.9244718339999276
-0.1663326653306614 0.9377195508290387
-0.1623246492985972 0.9514176611966061
-0.1583166332665331 0.96558845749311
-0.154308617234469 0.9802555696333302
-0.1503006012024048 0.9954440357796069
-0.1462925851703407 1.011180371800562
-0.1422845691382766 1.027492635664375
-0.1382765531062125 1.044410484559313
-0.1342685370741483 1.061965219903336
-0.1302605210420842 1.080189814956174
-0.1262525050100202 1.099118917876863
-0.122244488977956 1.118788820161796
-0.1182364729458919 1.139237378927281
-0.1142284569138278 1.160503876150692
-0.1102204408817636 1.182628794798357
-0.1062124248496995 1.205653485716604
-0.1022044088176354 1.229619690694163
-0.09819639278557124 1.254568881101085
-0.09418837675350711 1.280541356361328
-0.09018036072144298 1.307575039256544
-0.08617234468937884 1.335703884839983
-0.08216432865731471 1.364955806963229
-0.07815631262525058 1.395350009215899
-0.07414829659318645 1.426893590303506
-0.07014028056112231 1.459577285832674
-0.06613226452905818 1.493370210826736
-0.06212424849699405 1.528213486301441
-0.05811623246492992 1.564012693591885
-0.05410821643286579 1.600629199777625
-0.05010020040080165 1.637870575224327
-0.04609218436873752 1.675480579852886
-0.04208416833667339 1.713129548584038
-0.03807615230460926 1.750406438399853
-0.03406813627254512 1.786814265043455
-0.03006012024048099 1.821771049868298
-0.02605210420841686 1.854618564462197
-0.02204408817635284 1.884640899418963
-0.01803607214428871 1.911094012006211
-0.01402805611222457 1.933245843502839
-0.01002004008016044 1.950424465754013
-0.006012024048096309 1.962069418954365
-0.002004008016032177 1.967779578347619
0.002004008016031955 1.967350239465306
0.006012024048096087 1.960793120360929
0.01002004008016022 1.948335631689877
0.01402805611222435 1.930399455737098
0.01803607214428848 1.907562185501658
0.02204408817635262 1.880508462496684
0.02605210420841675 1.849978067204493
0.03006012024048088 1.816717715608512
0.03406813627254501 1.781441391606675
0.03807615230460915 1.744801644138087
0.04208416833667328 1.707372081678566
0.04609218436873741 1.669639723415272
0.05010020040080154 1.632005030932827
0.05410821643286567 1.594787247498938
0.05811623246492981 1.558232892226764
0.06212424849699394 1.522525699983526
0.06613226452905807 1.487796782447806
0.0701402805611222 1.454134229074842
0.07414829659318634 1.421591715427909
0.07815631262525047 1.390195936242435
0.0821643286573146 1.359952844290578
0.08617234468937873 1.330852771855384
0.09018036072144286 1.302874560285743
0.094188376753507 1.275988839465391
0.09819639278557113 1.250160598211922
0.1022044088176353 1.225351173906574
0.1062124248496994 1.201519774704447
0.1102204408817635 1.178624628595559
0.1142284569138277 1.156623839402893
0.1182364729458918 1.135476012674393
0.1222444889779559 1.115140704054647
0.1262525050100201 1.095578730373095
0.130260521042084 1.076752376204806
0.1342685370741481 1.058625521027154
0.1382765531062122 1.041163707075849
0.1422845691382764 1.024334162699349
0.1462925851703405 1.008105793669442
0.1503006012024046 0.9924491509254277
0.1543086172344688 0.9773363825339738
0.1583166332665329 0.9627411740249321
0.162324649298597 0.9486386825744838
0.1663326653306612 0.9350054662105048
0.1703406813627253 0.9218194124924073
0.1743486973947894 0.9090596660515781
0.1783567134268536 0.8967065578290768
0.1823647294589177 0.8847415361513351
0.1863727454909818 0.8731471002056844
0.1903807615230459 0.8619067363662135
0.1943887775551101 0.8510048578210848
0.1983967935871742 0.8404267472588457
0.2024048096192383 0.8301585026011545
0.2064128256513025 0.8201869864004674
0.2104208416833666 0.8104997777111584
0.2144288577154307 0.8010851275368627
0.2184368737474949 0.791931916799566
0.222444889779559 0.7830296170116805
0.2264529058116231 0.7743682537423914
0.2304609218436873 0.7659383724970794
0.2344689378757514 0.7577310064698526
0.2384769539078155 0.7497376470781347
0.2424849699398797 0.7419502159463042
0.2464929859719438 0.7343610390851205
0.2505010020040079 0.7269628226083663
0.2545090180360721 0.7197486302476364
0.2585170340681362 0.7127118622564166
0.2625250501002003 0.7058462356540737
0.2665330661322645 0.699145766078123
0.2705410821643286 0.6926047503685169
0.2745490981963927 0.6862177508172733
0.2785571142284569 0.6799795799603032
0.282565130260521 0.6738852867437752
0.2865731462925851 0.6679301433310997
0.2905811623246493 0.6621096328841867
0.2945891783567134 0.65641943800231
0.2985971943887775 0.6508554302043242
0.3026052104208417 0.6454136594862254
0.3066132264529058 0.6400903451565766
0.3106212424849699 0.6348818668714246
0.314629258517034 0.6297847564191328
0.3186372745490982 0.6247956895011644
0.3226452905811623 0.6199114790733877
0.3266533066132264 0.6151290677171597
0.3306613226452906 0.6104455217928734
0.3346693386773545 0.6058580246450754
0.3386773547094186 0.6013638716057254
0.3426853707414828 0.5969604639720064
0.3466933867735469 0.592645304101416
0.350701402805611 0.588415990770254
0.3547094188376752 0.5842702142444482
0.3587174348697393 0.5802057524734483
0.3627254509018034 0.576220466508615
0.3667334669338675 0.5723122972059603
0.3707414829659317 0.568479261168944
0.3747494989979958 0.5647194476016314
0.3787575150300599 0.5610310149497072
0.3827655310621241 0.5574121879394441
0.3867735470941882 0.553861254489071
0.3907815631262523 0.5503765632225288
0.3947895791583165 0.5469565206345305
0.3987975951903806 0.5435995887770357
0.4028056112224447 0.5403042828210044
0.4068136272545089 0.5370691688845156
0.410821643286573 0.5338928618973624
0.4148296593186371 0.5307740236595978
0.4188376753507013 0.5277113608517044
0.4228456913827654 0.5247036232539399
0.4268537074148295 0.5217496021164171
0.4308617234468937 0.518848128297246
0.4348697394789578 0.5159980710528838
0.4388777555110219 0.5131983362054622
0.4428857715430861 0.5104478649638581
0.4468937875751502 0.5077456324289658
0.4509018036072143 0.5050906465254243
0.4549098196392785 0.5024819465169491
0.4589178356713426 0.4999186020059861
0.4629258517034067 0.4973997118735423
0.4669338677354709 0.4949244029956225
0.470941883767535 0.4924918295171678
0.4749498997995991 0.4901011716705774
0.4789579158316633 0.4877516349567017
0.4829659318637274 0.4854424492974611
0.4869739478957915 0.4831728680202438
0.4909819639278556 0.480942167339896
0.4949899799599198 0.4787496453301373
0.4989979959919839 0.4765946213070728
0.503006012024048 0.4744764352402653
0.5070140280561122 0.4723944467018747
0.5110220440881763 0.4703480349168364
0.5150300601202404 0.4683365971813165
0.5190380761523046 0.4663595493199293
0.5230460921843687 0.4644163244240424
0.5270541082164328 0.4625063723946157
0.531062124248497 0.4606291597800581
0.5350701402805611 0.4587841690281619
0.539078156312625 0.4569708978220476
0.5430861723446891 0.4551888592737751
0.5470941883767533 0.4534375806990217
0.5511022044088174 0.451716603842814
0.5551102204408815 0.4500254841163938
0.5591182364729457 0.4483637904184267
0.5631262525050098 0.4467311046965693
0.5671342685370739 0.4451270215244905
0.5711422845691381 0.4435511480352781
0.5751503006012022 0.4420031033008493
0.5791583166332663 0.4404825181576323
0.5831663326653305 0.4389890351253016
0.5871743486973946 0.4375223077054929
0.5911823647294587 0.4360820005074315
0.5951903807615229 0.4346677888997174
0.599198396793587 0.4332793585009454
0.6032064128256511 0.4319164056124594
0.6072144288577153 0.4305786360412627
0.6112224448897794 0.4292657659716032
0.6152304609218435 0.4279775208561524
0.6192384769539077 0.4267136359048208
0.6232464929859718 0.4254738554776585
0.6272545090180359 0.4242579330350307
0.6312625250501001 0.4230656313396691
0.6352705410821642 0.4218967216603895
0.6392785571142283 0.4207509842173356
0.6432865731462925 0.419628207712558
0.6472945891783566 0.4185281895506291
0.6513026052104207 0.4174507352406396
0.6553106212424848 0.416395658849502
0.659318637274549 0.4153627825384656
0.6633266533066131 0.414351936572476
0.6673346693386772 0.4133629593922749
0.6713426853707414 0.412395697383158
0.6753507014028055 0.411450004843174
0.6793587174348696 0.4105257441306284
0.6833667334669338 0.4096227852682159
0.6873747494989979 0.4087410064175049
0.691382765531062 0.4078802932460103
0.6953907815631262 0.4070405395512343
0.6993987975951903 0.4062216467874198
0.7034068136272544 0.4054235243422416
0.7074148296593186 0.4046460893263164
0.7114228456913827 0.4038892669890023
0.7154308617234468 0.4031529901855987
0.719438877755511 0.4024372001560991
0.7234468937875751 0.401741845638999
0.7274549098196392 0.4010668840450493
0.7314629258517034 0.4004122805013432
0.7354709418837675 0.3997780087330834
0.7394789579158316 0.3991640505761533
0.7434869739478958 0.3985703965008537
0.7474949899799597 0.3979970455070223
0.7515030060120238 0.3974440052977554
0.7555110220440879 0.3969112924599149
0.7595190380761521 0.3963989325478802
0.7635270541082162 0.3959069604605163
0.7675350701402803 0.3954354201156263
0.7715430861723445 0.3949843652756561
0.7755511022044086 0.3945538592263633
0.7795591182364727 0.394143975278366
0.7835671342685369 0.3937547967689839
0.787575150300601 0.3933864175602229
0.7915831663326651 0.3930389417671654
0.7955911823647293 0.3927124848433492
0.7995991983967934 0.3924071725867541
0.8036072144288575 0.3921231426599424
0.8076152304609217 0.3918605438724789
0.8116232464929858 0.3916195368040431
0.8156312625250499 0.3914002938920915
0.819639278557114 0.3912029997670118
0.8236472945891782 0.3910278511229743
0.8276553106212423 0.3908750569023036
0.8316633266533064 0.3907448384152446
0.8356713426853706 0.3906374293999868
0.8396793587174347 0.3905530750217129
0.8436873747494988 0.3904920329943736
0.847695390781563 0.3904545716068897
0.8517034068136271 0.3904409698960859
0.8557114228456912 0.3904515163976706
0.8597194388777554 0.3904865072391979
0.8637274549098195 0.3905462449906549
0.8677354709418836 0.3906310352633562
0.8717434869739478 0.3907411838842841
0.8757515030060119 0.390876992001861
0.879759519038076 0.391038750149139
0.8837675350701402 0.3912267311828817
0.8877755511022043 0.3914411792543986
0.8917835671342684 0.3916822974544553
0.8957915831663326 0.3919502303366797
0.8997995991983967 0.392245041294105
0.9038076152304608 0.3925666829822171
0.907815631262525 0.3929149570248072
0.9118236472945891 0.3932894626784738
0.9158316633266532 0.3936895234369127
0.9198396793587174 0.3941140926961275
0.9238476953907815 0.39456161897804
0.9278557114228456 0.3950298635237357
0.9318637274549098 0.395515639094657
0.9358717434869739 0.3960144419634608
0.939879759519038 0.3965199117668082
0.9438877755511021 0.3970230357595397
0.9478957915831663 0.3975109394733817
0.9519038076152302 0.3979650122324768
0.9559118236472943 0.3983578636154969
0.9599198396793585 0.3986484706003004

